Realizing a Robust, Reconfigurable Active Quenching Design for Multiple Types of Single-Photon Avalanche Detectors

Most active quench circuits used for single-photon avalanche photodetectors (APDs) are designed either with discrete components which lack the flexibility of dynamically changing the control parameters, or with custom ASICs which require a long development time and high cost. As an alternative, we present a reconfigurable and robust hybrid design implemented using a System-on-Chip (SoC), which integrates both an FPGA and a microcontroller. We take advantage of the FPGA's speed and reconfiguration capabilities to vary the quench and reset parameters dynamically over a large range, thus allowing our system to operate a variety of APDs without changing the design. The microcontroller enables the remote adjustment of control parameters and calibration of APDs in the field. The ruggedized design uses components with space heritage, thus making it suitable for space-based applications in the fields of telecommunications and quantum key distribution (QKD). We demonstrate our circuit by operating a commercial APD cooled to -20{\deg}C with a deadtime of 35ns while maintaining the after-pulsing probability at close to 3%. We also showcase its versatility by operating custom-fabricated chip-scale APDs, which paves the way for automated wafer-scale characterization.

==> GNUScripts_Data/M1Ch1_30k_0-1-2-3-17mV.txt <==
# cnt1: 334074 cnt2: 334074, cnts: 334074, cnt12: 0 
# maxtime: 41163301240176, timeinterval: 16
0.000 334074 0.125000 0
2.000 0 0.125000 0
4.000 0 0.125000 0
6.000 0 0.125000 0
8.000 0 0.125000 0
10.000 0 0.125000 0
12.000 0 0.125000 0
14.000 0 0.125000 0
16.000 0 0.125000 0
18.000 0 0.125000 0
20.000 0 0.125000 0
22.000 0 0.125000 0
24.000 0 0.125000 0
26.000 0 0.125000 0
28.000 0 0.125000 0
30.000 0 0.125000 0
32.000 0 0.125000 0
34.000 0 0.125000 0
36.000 2 0.125000 2
38.000 19 0.125000 19
40.000 215 0.125000 215
42.000 520 0.125000 520
44.000 642 0.125000 642
46.000 521 0.125000 521
48.000 518 0.125000 518
50.000 444 0.125000 444
52.000 432 0.125000 432
54.000 383 0.125000 383
56.000 369 0.125000 369
58.000 322 0.125000 322
60.000 296 0.125000 296
62.000 274 0.125000 274
64.000 263 0.125000 263
66.000 267 0.125000 267
68.000 238 0.125000 238
70.000 213 0.125000 213
72.000 224 0.125000 224
74.000 184 0.125000 184
76.000 160 0.125000 160
78.000 173 0.125000 173
80.000 170 0.125000 170
82.000 162 0.125000 162
84.000 161 0.125000 161
86.000 146 0.125000 146
88.000 156 0.125000 156
90.000 128 0.125000 128
92.000 144 0.125000 144
94.000 139 0.125000 139
96.000 129 0.125000 129
98.000 131 0.125000 131
100.000 120 0.125000 120
102.000 114 0.125000 114
104.000 93 0.125000 93
106.000 94 0.125000 94
108.000 85 0.125000 85
110.000 103 0.125000 103
112.000 75 0.125000 75
114.000 90 0.125000 90
116.000 89 0.125000 89
118.000 78 0.125000 78
120.000 80 0.125000 80
122.000 82 0.125000 82
124.000 82 0.125000 82
126.000 78 0.125000 78
128.000 79 0.125000 79
130.000 72 0.125000 72
132.000 85 0.125000 85
134.000 67 0.125000 67
136.000 68 0.125000 68
138.000 65 0.125000 65
140.000 48 0.125000 48
142.000 64 0.125000 64
144.000 50 0.125000 50
146.000 54 0.125000 54
148.000 70 0.125000 70
150.000 63 0.125000 63
152.000 56 0.125000 56
154.000 57 0.125000 57
156.000 64 0.125000 64
158.000 57 0.125000 57
160.000 41 0.125000 41
162.000 44 0.125000 44
164.000 58 0.125000 58
166.000 49 0.125000 49
168.000 37 0.125000 37
170.000 54 0.125000 54
172.000 50 0.125000 50
174.000 51 0.125000 51
176.000 37 0.125000 37
178.000 43 0.125000 43
180.000 35 0.125000 35
182.000 39 0.125000 39
184.000 45 0.125000 45
186.000 42 0.125000 42
188.000 51 0.125000 51
190.000 42 0.125000 42
192.000 34 0.125000 34
194.000 49 0.125000 49
196.000 35 0.125000 35
198.000 43 0.125000 43
200.000 35 0.125000 35
202.000 34 0.125000 34
204.000 24 0.125000 24
206.000 45 0.125000 45
208.000 36 0.125000 36
210.000 37 0.125000 37
212.000 33 0.125000 33
214.000 32 0.125000 32
216.000 29 0.125000 29
218.000 37 0.125000 37
220.000 22 0.125000 22
222.000 38 0.125000 38
224.000 28 0.125000 28
226.000 25 0.125000 25
228.000 33 0.125000 33
230.000 32 0.125000 32
232.000 41 0.125000 41
234.000 42 0.125000 42
236.000 37 0.125000 37
238.000 25 0.125000 25
240.000 39 0.125000 39
242.000 23 0.125000 23
244.000 23 0.125000 23
246.000 24 0.125000 24
248.000 29 0.125000 29
250.000 38 0.125000 38
252.000 29 0.125000 29
254.000 39 0.125000 39
256.000 30 0.125000 30
258.000 27 0.125000 27
260.000 33 0.125000 33
262.000 29 0.125000 29
264.000 16 0.125000 16
266.000 36 0.125000 36
268.000 30 0.125000 30
270.000 29 0.125000 29
272.000 24 0.125000 24
274.000 18 0.125000 18
276.000 28 0.125000 28
278.000 35 0.125000 35
280.000 31 0.125000 31
282.000 31 0.125000 31
284.000 28 0.125000 28
286.000 28 0.125000 28
288.000 28 0.125000 28
290.000 37 0.125000 37
292.000 21 0.125000 21
294.000 29 0.125000 29
296.000 28 0.125000 28
298.000 26 0.125000 26
300.000 18 0.125000 18
302.000 25 0.125000 25
304.000 20 0.125000 20
306.000 23 0.125000 23
308.000 21 0.125000 21
310.000 24 0.125000 24
312.000 29 0.125000 29
314.000 29 0.125000 29
316.000 33 0.125000 33
318.000 38 0.125000 38
320.000 28 0.125000 28
322.000 29 0.125000 29
324.000 21 0.125000 21
326.000 14 0.125000 14
328.000 24 0.125000 24
330.000 27 0.125000 27
332.000 38 0.125000 38
334.000 29 0.125000 29
336.000 33 0.125000 33
338.000 27 0.125000 27
340.000 27 0.125000 27
342.000 26 0.125000 26
344.000 18 0.125000 18
346.000 23 0.125000 23
348.000 31 0.125000 31
350.000 32 0.125000 32
352.000 30 0.125000 30
354.000 29 0.125000 29
356.000 35 0.125000 35
358.000 21 0.125000 21
360.000 19 0.125000 19
362.000 24 0.125000 24
364.000 27 0.125000 27
366.000 25 0.125000 25
368.000 22 0.125000 22
370.000 22 0.125000 22
372.000 21 0.125000 21
374.000 27 0.125000 27
376.000 24 0.125000 24
378.000 31 0.125000 31
380.000 20 0.125000 20
382.000 32 0.125000 32
384.000 25 0.125000 25
386.000 17 0.125000 17
388.000 28 0.125000 28
390.000 21 0.125000 21
392.000 25 0.125000 25
394.000 24 0.125000 24
396.000 16 0.125000 16
398.000 18 0.125000 18
400.000 17 0.125000 17
402.000 24 0.125000 24
404.000 20 0.125000 20
406.000 25 0.125000 25
408.000 30 0.125000 30
410.000 18 0.125000 18
412.000 15 0.125000 15
414.000 19 0.125000 19
416.000 37 0.125000 37
418.000 26 0.125000 26
420.000 18 0.125000 18
422.000 23 0.125000 23
424.000 27 0.125000 27
426.000 25 0.125000 25
428.000 23 0.125000 23
430.000 23 0.125000 23
432.000 15 0.125000 15
434.000 27 0.125000 27
436.000 17 0.125000 17
438.000 20 0.125000 20
440.000 23 0.125000 23
442.000 21 0.125000 21
444.000 16 0.125000 16
446.000 37 0.125000 37
448.000 18 0.125000 18
450.000 25 0.125000 25
452.000 22 0.125000 22
454.000 31 0.125000 31
456.000 25 0.125000 25
458.000 25 0.125000 25
460.000 19 0.125000 19
462.000 29 0.125000 29
464.000 32 0.125000 32
466.000 25 0.125000 25
468.000 25 0.125000 25
470.000 22 0.125000 22
472.000 21 0.125000 21
474.000 13 0.125000 13
476.000 13 0.125000 13
478.000 20 0.125000 20
480.000 28 0.125000 28
482.000 24 0.125000 24
484.000 27 0.125000 27
486.000 22 0.125000 22
488.000 24 0.125000 24
490.000 21 0.125000 21
492.000 28 0.125000 28
494.000 28 0.125000 28
496.000 23 0.125000 23
498.000 20 0.125000 20
500.000 29 0.125000 29
502.000 31 0.125000 31
504.000 23 0.125000 23
506.000 17 0.125000 17
508.000 29 0.125000 29
510.000 14 0.125000 14
512.000 25 0.125000 25
514.000 35 0.125000 35
516.000 24 0.125000 24
518.000 17 0.125000 17
520.000 41 0.125000 41
522.000 26 0.125000 26
524.000 21 0.125000 21
526.000 27 0.125000 27
528.000 24 0.125000 24
530.000 19 0.125000 19
532.000 37 0.125000 37
534.000 20 0.125000 20
536.000 21 0.125000 21
538.000 26 0.125000 26
540.000 26 0.125000 26
542.000 29 0.125000 29
544.000 16 0.125000 16
546.000 20 0.125000 20
548.000 24 0.125000 24
550.000 26 0.125000 26
552.000 28 0.125000 28
554.000 25 0.125000 25
556.000 19 0.125000 19
558.000 31 0.125000 31
560.000 23 0.125000 23
562.000 18 0.125000 18
564.000 32 0.125000 32
566.000 24 0.125000 24
568.000 20 0.125000 20
570.000 31 0.125000 31
572.000 28 0.125000 28
574.000 21 0.125000 21
576.000 28 0.125000 28
578.000 22 0.125000 22
580.000 23 0.125000 23
582.000 14 0.125000 14
584.000 28 0.125000 28
586.000 21 0.125000 21
588.000 17 0.125000 17
590.000 16 0.125000 16
592.000 24 0.125000 24
594.000 21 0.125000 21
596.000 26 0.125000 26
598.000 27 0.125000 27
600.000 19 0.125000 19
602.000 33 0.125000 33
604.000 21 0.125000 21
606.000 22 0.125000 22
608.000 17 0.125000 17
610.000 22 0.125000 22
612.000 25 0.125000 25
614.000 17 0.125000 17
616.000 24 0.125000 24
618.000 28 0.125000 28
620.000 29 0.125000 29
622.000 30 0.125000 30
624.000 15 0.125000 15
626.000 20 0.125000 20
628.000 18 0.125000 18
630.000 30 0.125000 30
632.000 31 0.125000 31
634.000 19 0.125000 19
636.000 24 0.125000 24
638.000 19 0.125000 19
640.000 26 0.125000 26
642.000 27 0.125000 27
644.000 29 0.125000 29
646.000 26 0.125000 26
648.000 25 0.125000 25
650.000 19 0.125000 19
652.000 21 0.125000 21
654.000 19 0.125000 19
656.000 23 0.125000 23
658.000 24 0.125000 24
660.000 25 0.125000 25
662.000 16 0.125000 16
664.000 25 0.125000 25
666.000 34 0.125000 34
668.000 22 0.125000 22
670.000 18 0.125000 18
672.000 28 0.125000 28
674.000 23 0.125000 23
676.000 28 0.125000 28
678.000 22 0.125000 22
680.000 24 0.125000 24
682.000 24 0.125000 24
684.000 25 0.125000 25
686.000 19 0.125000 19
688.000 27 0.125000 27
690.000 27 0.125000 27
692.000 25 0.125000 25
694.000 25 0.125000 25
696.000 18 0.125000 18
698.000 26 0.125000 26
700.000 20 0.125000 20
702.000 20 0.125000 20
704.000 16 0.125000 16
706.000 33 0.125000 33
708.000 25 0.125000 25
710.000 26 0.125000 26
712.000 25 0.125000 25
714.000 16 0.125000 16
716.000 21 0.125000 21
718.000 18 0.125000 18
720.000 23 0.125000 23
722.000 21 0.125000 21
724.000 22 0.125000 22
726.000 27 0.125000 27
728.000 29 0.125000 29
730.000 25 0.125000 25
732.000 17 0.125000 17
734.000 17 0.125000 17
736.000 24 0.125000 24
738.000 28 0.125000 28
740.000 30 0.125000 30
742.000 25 0.125000 25
744.000 30 0.125000 30
746.000 14 0.125000 14
748.000 20 0.125000 20
750.000 24 0.125000 24
752.000 25 0.125000 25
754.000 17 0.125000 17
756.000 24 0.125000 24
758.000 26 0.125000 26
760.000 30 0.125000 30
762.000 40 0.125000 40
764.000 23 0.125000 23
766.000 22 0.125000 22
768.000 17 0.125000 17
770.000 30 0.125000 30
772.000 21 0.125000 21
774.000 32 0.125000 32
776.000 18 0.125000 18
778.000 27 0.125000 27
780.000 19 0.125000 19
782.000 19 0.125000 19
784.000 21 0.125000 21
786.000 27 0.125000 27
788.000 18 0.125000 18
790.000 27 0.125000 27
792.000 25 0.125000 25
794.000 24 0.125000 24
796.000 23 0.125000 23
798.000 15 0.125000 15
800.000 18 0.125000 18
802.000 24 0.125000 24
804.000 18 0.125000 18
806.000 24 0.125000 24
808.000 26 0.125000 26
810.000 26 0.125000 26
812.000 26 0.125000 26
814.000 27 0.125000 27
816.000 32 0.125000 32
818.000 32 0.125000 32
820.000 18 0.125000 18
822.000 22 0.125000 22
824.000 29 0.125000 29
826.000 21 0.125000 21
828.000 23 0.125000 23
830.000 23 0.125000 23
832.000 22 0.125000 22
834.000 22 0.125000 22
836.000 23 0.125000 23
838.000 18 0.125000 18
840.000 16 0.125000 16
842.000 30 0.125000 30
844.000 24 0.125000 24
846.000 29 0.125000 29
848.000 27 0.125000 27
850.000 20 0.125000 20
852.000 20 0.125000 20
854.000 25 0.125000 25
856.000 21 0.125000 21
858.000 13 0.125000 13
860.000 18 0.125000 18
862.000 14 0.125000 14
864.000 28 0.125000 28
866.000 20 0.125000 20
868.000 15 0.125000 15
870.000 20 0.125000 20
872.000 23 0.125000 23
874.000 27 0.125000 27
876.000 19 0.125000 19
878.000 27 0.125000 27
880.000 37 0.125000 37
882.000 19 0.125000 19
884.000 24 0.125000 24
886.000 15 0.125000 15
888.000 22 0.125000 22
890.000 34 0.125000 34
892.000 18 0.125000 18
894.000 17 0.125000 17
896.000 18 0.125000 18
898.000 19 0.125000 19
900.000 20 0.125000 20
902.000 24 0.125000 24
904.000 27 0.125000 27
906.000 24 0.125000 24
908.000 21 0.125000 21
910.000 32 0.125000 32
912.000 25 0.125000 25
914.000 30 0.125000 30
916.000 19 0.125000 19
918.000 28 0.125000 28
920.000 27 0.125000 27
922.000 21 0.125000 21
924.000 18 0.125000 18
926.000 22 0.125000 22
928.000 16 0.125000 16
930.000 19 0.125000 19
932.000 23 0.125000 23
934.000 29 0.125000 29
936.000 21 0.125000 21
938.000 19 0.125000 19
940.000 26 0.125000 26
942.000 24 0.125000 24
944.000 24 0.125000 24
946.000 30 0.125000 30
948.000 24 0.125000 24
950.000 26 0.125000 26
952.000 14 0.125000 14
954.000 18 0.125000 18
956.000 22 0.125000 22
958.000 23 0.125000 23
960.000 23 0.125000 23
962.000 23 0.125000 23
964.000 22 0.125000 22
966.000 16 0.125000 16
968.000 21 0.125000 21
970.000 26 0.125000 26
972.000 22 0.125000 22
974.000 17 0.125000 17
976.000 21 0.125000 21
978.000 22 0.125000 22
980.000 24 0.125000 24
982.000 23 0.125000 23
984.000 25 0.125000 25
986.000 27 0.125000 27
988.000 15 0.125000 15
990.000 22 0.125000 22
992.000 24 0.125000 24
994.000 25 0.125000 25
996.000 27 0.125000 27
998.000 30 0.125000 30
1000.000 28 0.125000 28
1002.000 27 0.125000 27
1004.000 28 0.125000 28
1006.000 19 0.125000 19
1008.000 24 0.125000 24
1010.000 10 0.125000 10
1012.000 24 0.125000 24
1014.000 23 0.125000 23
1016.000 20 0.125000 20
1018.000 26 0.125000 26
1020.000 29 0.125000 29
1022.000 31 0.125000 31
1024.000 22 0.125000 22
1026.000 27 0.125000 27
1028.000 16 0.125000 16
1030.000 23 0.125000 23
1032.000 29 0.125000 29
1034.000 26 0.125000 26
1036.000 21 0.125000 21
1038.000 25 0.125000 25
1040.000 17 0.125000 17
1042.000 15 0.125000 15
1044.000 20 0.125000 20
1046.000 31 0.125000 31
1048.000 25 0.125000 25
1050.000 18 0.125000 18
1052.000 8 0.125000 8
1054.000 28 0.125000 28
1056.000 28 0.125000 28
1058.000 24 0.125000 24
1060.000 24 0.125000 24
1062.000 20 0.125000 20
1064.000 20 0.125000 20
1066.000 23 0.125000 23
1068.000 17 0.125000 17
1070.000 16 0.125000 16
1072.000 19 0.125000 19
1074.000 31 0.125000 31
1076.000 29 0.125000 29
1078.000 28 0.125000 28
1080.000 29 0.125000 29
1082.000 24 0.125000 24
1084.000 22 0.125000 22
1086.000 21 0.125000 21
1088.000 22 0.125000 22
1090.000 25 0.125000 25
1092.000 12 0.125000 12
1094.000 22 0.125000 22
1096.000 25 0.125000 25
1098.000 21 0.125000 21
1100.000 20 0.125000 20
1102.000 24 0.125000 24
1104.000 20 0.125000 20
1106.000 20 0.125000 20
1108.000 27 0.125000 27
1110.000 25 0.125000 25
1112.000 24 0.125000 24
1114.000 27 0.125000 27
1116.000 23 0.125000 23
1118.000 16 0.125000 16
1120.000 22 0.125000 22
1122.000 23 0.125000 23
1124.000 23 0.125000 23
1126.000 25 0.125000 25
1128.000 21 0.125000 21
1130.000 25 0.125000 25
1132.000 21 0.125000 21
1134.000 24 0.125000 24
1136.000 13 0.125000 13
1138.000 16 0.125000 16
1140.000 12 0.125000 12
1142.000 20 0.125000 20
1144.000 24 0.125000 24
1146.000 21 0.125000 21
1148.000 34 0.125000 34
1150.000 22 0.125000 22
1152.000 22 0.125000 22
1154.000 23 0.125000 23
1156.000 29 0.125000 29
1158.000 22 0.125000 22
1160.000 22 0.125000 22
1162.000 29 0.125000 29
1164.000 26 0.125000 26
1166.000 23 0.125000 23
1168.000 20 0.125000 20
1170.000 20 0.125000 20
1172.000 24 0.125000 24
1174.000 27 0.125000 27
1176.000 20 0.125000 20
1178.000 19 0.125000 19
1180.000 27 0.125000 27
1182.000 19 0.125000 19
1184.000 22 0.125000 22
1186.000 20 0.125000 20
1188.000 18 0.125000 18
1190.000 20 0.125000 20
1192.000 26 0.125000 26
1194.000 24 0.125000 24
1196.000 26 0.125000 26
1198.000 17 0.125000 17
1200.000 23 0.125000 23
1202.000 17 0.125000 17
1204.000 30 0.125000 30
1206.000 20 0.125000 20
1208.000 26 0.125000 26
1210.000 23 0.125000 23
1212.000 18 0.125000 18
1214.000 16 0.125000 16
1216.000 20 0.125000 20
1218.000 17 0.125000 17
1220.000 30 0.125000 30
1222.000 31 0.125000 31
1224.000 25 0.125000 25
1226.000 29 0.125000 29
1228.000 27 0.125000 27
1230.000 32 0.125000 32
1232.000 26 0.125000 26
1234.000 23 0.125000 23
1236.000 24 0.125000 24
1238.000 32 0.125000 32
1240.000 25 0.125000 25
1242.000 24 0.125000 24
1244.000 24 0.125000 24
1246.000 24 0.125000 24
1248.000 24 0.125000 24
1250.000 18 0.125000 18
1252.000 17 0.125000 17
1254.000 28 0.125000 28
1256.000 23 0.125000 23
1258.000 21 0.125000 21
1260.000 15 0.125000 15
1262.000 27 0.125000 27
1264.000 18 0.125000 18
1266.000 31 0.125000 31
1268.000 21 0.125000 21
1270.000 24 0.125000 24
1272.000 19 0.125000 19
1274.000 24 0.125000 24
1276.000 20 0.125000 20
1278.000 23 0.125000 23
1280.000 23 0.125000 23
1282.000 27 0.125000 27
1284.000 18 0.125000 18
1286.000 21 0.125000 21
1288.000 23 0.125000 23
1290.000 18 0.125000 18
1292.000 20 0.125000 20
1294.000 21 0.125000 21
1296.000 19 0.125000 19
1298.000 25 0.125000 25
1300.000 35 0.125000 35
1302.000 25 0.125000 25
1304.000 24 0.125000 24
1306.000 20 0.125000 20
1308.000 30 0.125000 30
1310.000 22 0.125000 22
1312.000 25 0.125000 25
1314.000 24 0.125000 24
1316.000 15 0.125000 15
1318.000 25 0.125000 25
1320.000 29 0.125000 29
1322.000 17 0.125000 17
1324.000 23 0.125000 23
1326.000 20 0.125000 20
1328.000 28 0.125000 28
1330.000 21 0.125000 21
1332.000 29 0.125000 29
1334.000 28 0.125000 28
1336.000 22 0.125000 22
1338.000 23 0.125000 23
1340.000 18 0.125000 18
1342.000 28 0.125000 28
1344.000 22 0.125000 22
1346.000 22 0.125000 22
1348.000 23 0.125000 23
1350.000 23 0.125000 23
1352.000 31 0.125000 31
1354.000 16 0.125000 16
1356.000 19 0.125000 19
1358.000 24 0.125000 24
1360.000 16 0.125000 16
1362.000 18 0.125000 18
1364.000 31 0.125000 31
1366.000 17 0.125000 17
1368.000 18 0.125000 18
1370.000 27 0.125000 27
1372.000 27 0.125000 27
1374.000 22 0.125000 22
1376.000 19 0.125000 19
1378.000 15 0.125000 15
1380.000 18 0.125000 18
1382.000 25 0.125000 25
1384.000 39 0.125000 39
1386.000 23 0.125000 23
1388.000 20 0.125000 20
1390.000 24 0.125000 24
1392.000 29 0.125000 29
1394.000 8 0.125000 8
1396.000 19 0.125000 19
1398.000 22 0.125000 22
1400.000 31 0.125000 31
1402.000 19 0.125000 19
1404.000 16 0.125000 16
1406.000 26 0.125000 26
1408.000 20 0.125000 20
1410.000 25 0.125000 25
1412.000 22 0.125000 22
1414.000 27 0.125000 27
1416.000 16 0.125000 16
1418.000 25 0.125000 25
1420.000 22 0.125000 22
1422.000 20 0.125000 20
1424.000 31 0.125000 31
1426.000 29 0.125000 29
1428.000 16 0.125000 16
1430.000 25 0.125000 25
1432.000 19 0.125000 19
1434.000 22 0.125000 22
1436.000 22 0.125000 22
1438.000 26 0.125000 26
1440.000 22 0.125000 22
1442.000 16 0.125000 16
1444.000 26 0.125000 26
1446.000 24 0.125000 24
1448.000 17 0.125000 17
1450.000 30 0.125000 30
1452.000 32 0.125000 32
1454.000 21 0.125000 21
1456.000 20 0.125000 20
1458.000 25 0.125000 25
1460.000 28 0.125000 28
1462.000 26 0.125000 26
1464.000 16 0.125000 16
1466.000 37 0.125000 37
1468.000 17 0.125000 17
1470.000 25 0.125000 25
1472.000 18 0.125000 18
1474.000 24 0.125000 24
1476.000 34 0.125000 34
1478.000 20 0.125000 20
1480.000 20 0.125000 20
1482.000 29 0.125000 29
1484.000 16 0.125000 16
1486.000 20 0.125000 20
1488.000 29 0.125000 29
1490.000 19 0.125000 19
1492.000 28 0.125000 28
1494.000 25 0.125000 25
1496.000 25 0.125000 25
1498.000 32 0.125000 32
1500.000 32 0.125000 32
1502.000 21 0.125000 21
1504.000 30 0.125000 30
1506.000 30 0.125000 30
1508.000 19 0.125000 19
1510.000 17 0.125000 17
1512.000 23 0.125000 23
1514.000 19 0.125000 19
1516.000 22 0.125000 22
1518.000 21 0.125000 21
1520.000 20 0.125000 20
1522.000 19 0.125000 19
1524.000 21 0.125000 21
1526.000 32 0.125000 32
1528.000 24 0.125000 24
1530.000 28 0.125000 28
1532.000 21 0.125000 21
1534.000 22 0.125000 22
1536.000 20 0.125000 20
1538.000 17 0.125000 17
1540.000 26 0.125000 26
1542.000 23 0.125000 23
1544.000 23 0.125000 23
1546.000 29 0.125000 29
1548.000 29 0.125000 29
1550.000 21 0.125000 21
1552.000 21 0.125000 21
1554.000 27 0.125000 27
1556.000 20 0.125000 20
1558.000 29 0.125000 29
1560.000 18 0.125000 18
1562.000 20 0.125000 20
1564.000 27 0.125000 27
1566.000 23 0.125000 23
1568.000 35 0.125000 35
1570.000 24 0.125000 24
1572.000 26 0.125000 26
1574.000 21 0.125000 21
1576.000 21 0.125000 21
1578.000 24 0.125000 24
1580.000 24 0.125000 24
1582.000 18 0.125000 18
1584.000 13 0.125000 13
1586.000 30 0.125000 30
1588.000 12 0.125000 12
1590.000 22 0.125000 22
1592.000 26 0.125000 26
1594.000 20 0.125000 20
1596.000 21 0.125000 21
1598.000 21 0.125000 21
1600.000 22 0.125000 22
1602.000 24 0.125000 24
1604.000 21 0.125000 21
1606.000 25 0.125000 25
1608.000 24 0.125000 24
1610.000 23 0.125000 23
1612.000 23 0.125000 23
1614.000 19 0.125000 19
1616.000 26 0.125000 26
1618.000 20 0.125000 20
1620.000 18 0.125000 18
1622.000 23 0.125000 23
1624.000 23 0.125000 23
1626.000 28 0.125000 28
1628.000 21 0.125000 21
1630.000 22 0.125000 22
1632.000 26 0.125000 26
1634.000 24 0.125000 24
1636.000 21 0.125000 21
1638.000 26 0.125000 26
1640.000 14 0.125000 14
1642.000 19 0.125000 19
1644.000 27 0.125000 27
1646.000 22 0.125000 22
1648.000 18 0.125000 18
1650.000 15 0.125000 15
1652.000 25 0.125000 25
1654.000 21 0.125000 21
1656.000 24 0.125000 24
1658.000 23 0.125000 23
1660.000 28 0.125000 28
1662.000 20 0.125000 20
1664.000 28 0.125000 28
1666.000 24 0.125000 24
1668.000 21 0.125000 21
1670.000 29 0.125000 29
1672.000 25 0.125000 25
1674.000 34 0.125000 34
1676.000 21 0.125000 21
1678.000 26 0.125000 26
1680.000 27 0.125000 27
1682.000 18 0.125000 18
1684.000 22 0.125000 22
1686.000 25 0.125000 25
1688.000 30 0.125000 30
1690.000 27 0.125000 27
1692.000 21 0.125000 21
1694.000 32 0.125000 32
1696.000 20 0.125000 20
1698.000 16 0.125000 16
1700.000 21 0.125000 21
1702.000 26 0.125000 26
1704.000 17 0.125000 17
1706.000 27 0.125000 27
1708.000 32 0.125000 32
1710.000 15 0.125000 15
1712.000 23 0.125000 23
1714.000 20 0.125000 20
1716.000 25 0.125000 25
1718.000 17 0.125000 17
1720.000 28 0.125000 28
1722.000 20 0.125000 20
1724.000 19 0.125000 19
1726.000 15 0.125000 15
1728.000 19 0.125000 19
1730.000 22 0.125000 22
1732.000 16 0.125000 16
1734.000 19 0.125000 19
1736.000 19 0.125000 19
1738.000 14 0.125000 14
1740.000 23 0.125000 23
1742.000 14 0.125000 14
1744.000 23 0.125000 23
1746.000 19 0.125000 19
1748.000 25 0.125000 25
1750.000 21 0.125000 21
1752.000 30 0.125000 30
1754.000 21 0.125000 21
1756.000 29 0.125000 29
1758.000 18 0.125000 18
1760.000 20 0.125000 20
1762.000 20 0.125000 20
1764.000 20 0.125000 20
1766.000 28 0.125000 28
1768.000 19 0.125000 19
1770.000 14 0.125000 14
1772.000 23 0.125000 23
1774.000 22 0.125000 22
1776.000 28 0.125000 28
1778.000 18 0.125000 18
1780.000 18 0.125000 18
1782.000 21 0.125000 21
1784.000 20 0.125000 20
1786.000 22 0.125000 22
1788.000 25 0.125000 25
1790.000 15 0.125000 15
1792.000 20 0.125000 20
1794.000 26 0.125000 26
1796.000 18 0.125000 18
1798.000 22 0.125000 22
1800.000 22 0.125000 22
1802.000 17 0.125000 17
1804.000 30 0.125000 30
1806.000 13 0.125000 13
1808.000 28 0.125000 28
1810.000 28 0.125000 28
1812.000 21 0.125000 21
1814.000 23 0.125000 23
1816.000 14 0.125000 14
1818.000 26 0.125000 26
1820.000 20 0.125000 20
1822.000 30 0.125000 30
1824.000 19 0.125000 19
1826.000 30 0.125000 30
1828.000 18 0.125000 18
1830.000 20 0.125000 20
1832.000 25 0.125000 25
1834.000 20 0.125000 20
1836.000 31 0.125000 31
1838.000 25 0.125000 25
1840.000 26 0.125000 26
1842.000 22 0.125000 22
1844.000 31 0.125000 31
1846.000 26 0.125000 26
1848.000 15 0.125000 15
1850.000 29 0.125000 29
1852.000 30 0.125000 30
1854.000 30 0.125000 30
1856.000 22 0.125000 22
1858.000 23 0.125000 23
1860.000 20 0.125000 20
1862.000 30 0.125000 30
1864.000 24 0.125000 24
1866.000 17 0.125000 17
1868.000 24 0.125000 24
1870.000 24 0.125000 24
1872.000 19 0.125000 19
1874.000 22 0.125000 22
1876.000 16 0.125000 16
1878.000 26 0.125000 26
1880.000 24 0.125000 24
1882.000 30 0.125000 30
1884.000 20 0.125000 20
1886.000 21 0.125000 21
1888.000 13 0.125000 13
1890.000 28 0.125000 28
1892.000 28 0.125000 28
1894.000 18 0.125000 18
1896.000 24 0.125000 24
1898.000 22 0.125000 22
1900.000 28 0.125000 28
1902.000 27 0.125000 27
1904.000 25 0.125000 25
1906.000 12 0.125000 12
1908.000 29 0.125000 29
1910.000 19 0.125000 19
1912.000 20 0.125000 20
1914.000 21 0.125000 21
1916.000 25 0.125000 25
1918.000 29 0.125000 29
1920.000 18 0.125000 18
1922.000 18 0.125000 18
1924.000 17 0.125000 17
1926.000 15 0.125000 15
1928.000 22 0.125000 22
1930.000 23 0.125000 23
1932.000 21 0.125000 21
1934.000 30 0.125000 30
1936.000 13 0.125000 13
1938.000 24 0.125000 24
1940.000 22 0.125000 22
1942.000 22 0.125000 22
1944.000 25 0.125000 25
1946.000 19 0.125000 19
1948.000 20 0.125000 20
1950.000 19 0.125000 19
1952.000 19 0.125000 19
1954.000 21 0.125000 21
1956.000 37 0.125000 37
1958.000 22 0.125000 22
1960.000 29 0.125000 29
1962.000 21 0.125000 21
1964.000 18 0.125000 18
1966.000 22 0.125000 22
1968.000 15 0.125000 15
1970.000 23 0.125000 23
1972.000 17 0.125000 17
1974.000 24 0.125000 24
1976.000 25 0.125000 25
1978.000 24 0.125000 24
1980.000 17 0.125000 17
1982.000 24 0.125000 24
1984.000 29 0.125000 29
1986.000 23 0.125000 23
1988.000 26 0.125000 26
1990.000 22 0.125000 22
1992.000 17 0.125000 17
1994.000 24 0.125000 24
1996.000 29 0.125000 29
1998.000 33 0.125000 33
2000.000 17 0.125000 17
2002.000 24 0.125000 24
2004.000 17 0.125000 17
2006.000 17 0.125000 17
2008.000 26 0.125000 26
2010.000 21 0.125000 21
2012.000 26 0.125000 26
2014.000 25 0.125000 25
2016.000 15 0.125000 15
2018.000 20 0.125000 20
2020.000 27 0.125000 27
2022.000 17 0.125000 17
2024.000 21 0.125000 21
2026.000 26 0.125000 26
2028.000 13 0.125000 13
2030.000 29 0.125000 29
2032.000 11 0.125000 11
2034.000 27 0.125000 27
2036.000 16 0.125000 16
2038.000 21 0.125000 21
2040.000 26 0.125000 26
2042.000 21 0.125000 21
2044.000 36 0.125000 36
2046.000 16 0.125000 16
2048.000 27 0.125000 27
2050.000 31 0.125000 31
2052.000 23 0.125000 23
2054.000 31 0.125000 31
2056.000 24 0.125000 24
2058.000 27 0.125000 27
2060.000 22 0.125000 22
2062.000 23 0.125000 23
2064.000 21 0.125000 21
2066.000 22 0.125000 22
2068.000 25 0.125000 25
2070.000 21 0.125000 21
2072.000 27 0.125000 27
2074.000 26 0.125000 26
2076.000 14 0.125000 14
2078.000 20 0.125000 20
2080.000 20 0.125000 20
2082.000 24 0.125000 24
2084.000 15 0.125000 15
2086.000 21 0.125000 21
2088.000 28 0.125000 28
2090.000 22 0.125000 22
2092.000 30 0.125000 30
2094.000 21 0.125000 21
2096.000 26 0.125000 26
2098.000 22 0.125000 22
2100.000 20 0.125000 20
2102.000 31 0.125000 31
2104.000 26 0.125000 26
2106.000 22 0.125000 22
2108.000 22 0.125000 22
2110.000 20 0.125000 20
2112.000 22 0.125000 22
2114.000 25 0.125000 25
2116.000 16 0.125000 16
2118.000 27 0.125000 27
2120.000 26 0.125000 26
2122.000 21 0.125000 21
2124.000 21 0.125000 21
2126.000 20 0.125000 20
2128.000 16 0.125000 16
2130.000 17 0.125000 17
2132.000 18 0.125000 18
2134.000 24 0.125000 24
2136.000 16 0.125000 16
2138.000 20 0.125000 20
2140.000 25 0.125000 25
2142.000 14 0.125000 14
2144.000 23 0.125000 23
2146.000 20 0.125000 20
2148.000 25 0.125000 25
2150.000 22 0.125000 22
2152.000 25 0.125000 25
2154.000 19 0.125000 19
2156.000 14 0.125000 14
2158.000 27 0.125000 27
2160.000 20 0.125000 20
2162.000 20 0.125000 20
2164.000 30 0.125000 30
2166.000 20 0.125000 20
2168.000 26 0.125000 26
2170.000 19 0.125000 19
2172.000 26 0.125000 26
2174.000 21 0.125000 21
2176.000 25 0.125000 25
2178.000 27 0.125000 27
2180.000 23 0.125000 23
2182.000 32 0.125000 32
2184.000 24 0.125000 24
2186.000 20 0.125000 20
2188.000 14 0.125000 14
2190.000 24 0.125000 24
2192.000 17 0.125000 17
2194.000 20 0.125000 20
2196.000 19 0.125000 19
2198.000 21 0.125000 21
2200.000 18 0.125000 18
2202.000 29 0.125000 29
2204.000 23 0.125000 23
2206.000 28 0.125000 28
2208.000 14 0.125000 14
2210.000 33 0.125000 33
2212.000 10 0.125000 10
2214.000 28 0.125000 28
2216.000 25 0.125000 25
2218.000 17 0.125000 17
2220.000 24 0.125000 24
2222.000 26 0.125000 26
2224.000 24 0.125000 24
2226.000 34 0.125000 34
2228.000 19 0.125000 19
2230.000 21 0.125000 21
2232.000 23 0.125000 23
2234.000 22 0.125000 22
2236.000 23 0.125000 23
2238.000 19 0.125000 19
2240.000 21 0.125000 21
2242.000 26 0.125000 26
2244.000 22 0.125000 22
2246.000 17 0.125000 17
2248.000 21 0.125000 21
2250.000 21 0.125000 21
2252.000 30 0.125000 30
2254.000 25 0.125000 25
2256.000 32 0.125000 32
2258.000 25 0.125000 25
2260.000 17 0.125000 17
2262.000 19 0.125000 19
2264.000 26 0.125000 26
2266.000 35 0.125000 35
2268.000 24 0.125000 24
2270.000 20 0.125000 20
2272.000 20 0.125000 20
2274.000 15 0.125000 15
2276.000 24 0.125000 24
2278.000 18 0.125000 18
2280.000 21 0.125000 21
2282.000 22 0.125000 22
2284.000 31 0.125000 31
2286.000 21 0.125000 21
2288.000 29 0.125000 29
2290.000 24 0.125000 24
2292.000 22 0.125000 22
2294.000 30 0.125000 30
2296.000 19 0.125000 19
2298.000 19 0.125000 19
2300.000 20 0.125000 20
2302.000 30 0.125000 30
2304.000 17 0.125000 17
2306.000 23 0.125000 23
2308.000 14 0.125000 14
2310.000 21 0.125000 21
2312.000 19 0.125000 19
2314.000 19 0.125000 19
2316.000 24 0.125000 24
2318.000 22 0.125000 22
2320.000 22 0.125000 22
2322.000 25 0.125000 25
2324.000 29 0.125000 29
2326.000 16 0.125000 16
2328.000 18 0.125000 18
2330.000 27 0.125000 27
2332.000 21 0.125000 21
2334.000 28 0.125000 28
2336.000 17 0.125000 17
2338.000 19 0.125000 19
2340.000 29 0.125000 29
2342.000 30 0.125000 30
2344.000 25 0.125000 25
2346.000 22 0.125000 22
2348.000 21 0.125000 21
2350.000 20 0.125000 20
2352.000 32 0.125000 32
2354.000 26 0.125000 26
2356.000 22 0.125000 22
2358.000 20 0.125000 20
2360.000 28 0.125000 28
2362.000 22 0.125000 22
2364.000 20 0.125000 20
2366.000 20 0.125000 20
2368.000 26 0.125000 26
2370.000 24 0.125000 24
2372.000 21 0.125000 21
2374.000 29 0.125000 29
2376.000 12 0.125000 12
2378.000 27 0.125000 27
2380.000 24 0.125000 24
2382.000 19 0.125000 19
2384.000 18 0.125000 18
2386.000 18 0.125000 18
2388.000 21 0.125000 21
2390.000 17 0.125000 17
2392.000 26 0.125000 26
2394.000 23 0.125000 23
2396.000 23 0.125000 23
2398.000 24 0.125000 24
2400.000 21 0.125000 21
2402.000 22 0.125000 22
2404.000 26 0.125000 26
2406.000 25 0.125000 25
2408.000 19 0.125000 19
2410.000 15 0.125000 15
2412.000 19 0.125000 19
2414.000 27 0.125000 27
2416.000 28 0.125000 28
2418.000 19 0.125000 19
2420.000 11 0.125000 11
2422.000 17 0.125000 17
2424.000 23 0.125000 23
2426.000 27 0.125000 27
2428.000 18 0.125000 18
2430.000 25 0.125000 25
2432.000 22 0.125000 22
2434.000 18 0.125000 18
2436.000 21 0.125000 21
2438.000 18 0.125000 18
2440.000 22 0.125000 22
2442.000 27 0.125000 27
2444.000 31 0.125000 31
2446.000 16 0.125000 16
2448.000 21 0.125000 21
2450.000 23 0.125000 23
2452.000 28 0.125000 28
2454.000 29 0.125000 29
2456.000 18 0.125000 18
2458.000 19 0.125000 19
2460.000 27 0.125000 27
2462.000 26 0.125000 26
2464.000 18 0.125000 18
2466.000 17 0.125000 17
2468.000 22 0.125000 22
2470.000 25 0.125000 25
2472.000 19 0.125000 19
2474.000 19 0.125000 19
2476.000 17 0.125000 17
2478.000 26 0.125000 26
2480.000 22 0.125000 22
2482.000 17 0.125000 17
2484.000 29 0.125000 29
2486.000 16 0.125000 16
2488.000 25 0.125000 25
2490.000 21 0.125000 21
2492.000 27 0.125000 27
2494.000 25 0.125000 25
2496.000 13 0.125000 13
2498.000 20 0.125000 20
2500.000 22 0.125000 22
2502.000 19 0.125000 19
2504.000 19 0.125000 19
2506.000 17 0.125000 17
2508.000 20 0.125000 20
2510.000 28 0.125000 28
2512.000 26 0.125000 26
2514.000 17 0.125000 17
2516.000 19 0.125000 19
2518.000 26 0.125000 26
2520.000 24 0.125000 24
2522.000 21 0.125000 21
2524.000 36 0.125000 36
2526.000 24 0.125000 24
2528.000 24 0.125000 24
2530.000 28 0.125000 28
2532.000 30 0.125000 30
2534.000 22 0.125000 22
2536.000 22 0.125000 22
2538.000 22 0.125000 22
2540.000 13 0.125000 13
2542.000 29 0.125000 29
2544.000 19 0.125000 19
2546.000 28 0.125000 28
2548.000 23 0.125000 23
2550.000 22 0.125000 22
2552.000 19 0.125000 19
2554.000 18 0.125000 18
2556.000 21 0.125000 21
2558.000 23 0.125000 23
2560.000 22 0.125000 22
2562.000 23 0.125000 23
2564.000 22 0.125000 22
2566.000 27 0.125000 27
2568.000 25 0.125000 25
2570.000 23 0.125000 23
2572.000 26 0.125000 26
2574.000 28 0.125000 28
2576.000 15 0.125000 15
2578.000 24 0.125000 24
2580.000 23 0.125000 23
2582.000 26 0.125000 26
2584.000 13 0.125000 13
2586.000 26 0.125000 26
2588.000 26 0.125000 26
2590.000 29 0.125000 29
2592.000 20 0.125000 20
2594.000 17 0.125000 17
2596.000 18 0.125000 18
2598.000 18 0.125000 18
2600.000 24 0.125000 24
2602.000 23 0.125000 23
2604.000 26 0.125000 26
2606.000 21 0.125000 21
2608.000 20 0.125000 20
2610.000 16 0.125000 16
2612.000 26 0.125000 26
2614.000 30 0.125000 30
2616.000 16 0.125000 16
2618.000 18 0.125000 18
2620.000 25 0.125000 25
2622.000 23 0.125000 23
2624.000 14 0.125000 14
2626.000 20 0.125000 20
2628.000 21 0.125000 21
2630.000 28 0.125000 28
2632.000 17 0.125000 17
2634.000 15 0.125000 15
2636.000 29 0.125000 29
2638.000 21 0.125000 21
2640.000 28 0.125000 28
2642.000 26 0.125000 26
2644.000 15 0.125000 15
2646.000 31 0.125000 31
2648.000 26 0.125000 26
2650.000 18 0.125000 18
2652.000 23 0.125000 23
2654.000 25 0.125000 25
2656.000 27 0.125000 27
2658.000 21 0.125000 21
2660.000 24 0.125000 24
2662.000 22 0.125000 22
2664.000 27 0.125000 27
2666.000 21 0.125000 21
2668.000 23 0.125000 23
2670.000 26 0.125000 26
2672.000 20 0.125000 20
2674.000 16 0.125000 16
2676.000 26 0.125000 26
2678.000 22 0.125000 22
2680.000 24 0.125000 24
2682.000 22 0.125000 22
2684.000 25 0.125000 25
2686.000 26 0.125000 26
2688.000 20 0.125000 20
2690.000 21 0.125000 21
2692.000 21 0.125000 21
2694.000 25 0.125000 25
2696.000 18 0.125000 18
2698.000 27 0.125000 27
2700.000 18 0.125000 18
2702.000 16 0.125000 16
2704.000 34 0.125000 34
2706.000 29 0.125000 29
2708.000 21 0.125000 21
2710.000 15 0.125000 15
2712.000 28 0.125000 28
2714.000 11 0.125000 11
2716.000 21 0.125000 21
2718.000 19 0.125000 19
2720.000 22 0.125000 22
2722.000 21 0.125000 21
2724.000 20 0.125000 20
2726.000 26 0.125000 26
2728.000 25 0.125000 25
2730.000 20 0.125000 20
2732.000 23 0.125000 23
2734.000 27 0.125000 27
2736.000 22 0.125000 22
2738.000 18 0.125000 18
2740.000 24 0.125000 24
2742.000 25 0.125000 25
2744.000 22 0.125000 22
2746.000 21 0.125000 21
2748.000 24 0.125000 24
2750.000 25 0.125000 25
2752.000 20 0.125000 20
2754.000 27 0.125000 27
2756.000 23 0.125000 23
2758.000 19 0.125000 19
2760.000 26 0.125000 26
2762.000 22 0.125000 22
2764.000 31 0.125000 31
2766.000 17 0.125000 17
2768.000 23 0.125000 23
2770.000 21 0.125000 21
2772.000 25 0.125000 25
2774.000 24 0.125000 24
2776.000 22 0.125000 22
2778.000 21 0.125000 21
2780.000 24 0.125000 24
2782.000 18 0.125000 18
2784.000 29 0.125000 29
2786.000 17 0.125000 17
2788.000 17 0.125000 17
2790.000 27 0.125000 27
2792.000 21 0.125000 21
2794.000 23 0.125000 23
2796.000 32 0.125000 32
2798.000 27 0.125000 27
2800.000 21 0.125000 21
2802.000 28 0.125000 28
2804.000 26 0.125000 26
2806.000 30 0.125000 30
2808.000 27 0.125000 27
2810.000 16 0.125000 16
2812.000 17 0.125000 17
2814.000 26 0.125000 26
2816.000 22 0.125000 22
2818.000 23 0.125000 23
2820.000 29 0.125000 29
2822.000 19 0.125000 19
2824.000 24 0.125000 24
2826.000 26 0.125000 26
2828.000 24 0.125000 24
2830.000 20 0.125000 20
2832.000 22 0.125000 22
2834.000 17 0.125000 17
2836.000 18 0.125000 18
2838.000 19 0.125000 19
2840.000 19 0.125000 19
2842.000 20 0.125000 20
2844.000 30 0.125000 30
2846.000 24 0.125000 24
2848.000 25 0.125000 25
2850.000 24 0.125000 24
2852.000 16 0.125000 16
2854.000 27 0.125000 27
2856.000 16 0.125000 16
2858.000 30 0.125000 30
2860.000 28 0.125000 28
2862.000 21 0.125000 21
2864.000 21 0.125000 21
2866.000 22 0.125000 22
2868.000 26 0.125000 26
2870.000 28 0.125000 28
2872.000 17 0.125000 17
2874.000 31 0.125000 31
2876.000 22 0.125000 22
2878.000 21 0.125000 21
2880.000 32 0.125000 32
2882.000 27 0.125000 27
2884.000 13 0.125000 13
2886.000 14 0.125000 14
2888.000 22 0.125000 22
2890.000 23 0.125000 23
2892.000 22 0.125000 22
2894.000 26 0.125000 26
2896.000 21 0.125000 21
2898.000 31 0.125000 31
2900.000 25 0.125000 25
2902.000 28 0.125000 28
2904.000 21 0.125000 21
2906.000 28 0.125000 28
2908.000 17 0.125000 17
2910.000 25 0.125000 25
2912.000 25 0.125000 25
2914.000 31 0.125000 31
2916.000 30 0.125000 30
2918.000 20 0.125000 20
2920.000 26 0.125000 26
2922.000 24 0.125000 24
2924.000 25 0.125000 25
2926.000 25 0.125000 25
2928.000 17 0.125000 17
2930.000 21 0.125000 21
2932.000 27 0.125000 27
2934.000 30 0.125000 30
2936.000 25 0.125000 25
2938.000 17 0.125000 17
2940.000 25 0.125000 25
2942.000 22 0.125000 22
2944.000 25 0.125000 25
2946.000 30 0.125000 30
2948.000 19 0.125000 19
2950.000 21 0.125000 21
2952.000 26 0.125000 26
2954.000 23 0.125000 23
2956.000 21 0.125000 21
2958.000 21 0.125000 21
2960.000 15 0.125000 15
2962.000 19 0.125000 19
2964.000 20 0.125000 20
2966.000 25 0.125000 25
2968.000 22 0.125000 22
2970.000 27 0.125000 27
2972.000 13 0.125000 13
2974.000 21 0.125000 21
2976.000 23 0.125000 23
2978.000 20 0.125000 20
2980.000 19 0.125000 19
2982.000 26 0.125000 26
2984.000 27 0.125000 27
2986.000 19 0.125000 19
2988.000 27 0.125000 27
2990.000 38 0.125000 38
2992.000 24 0.125000 24
2994.000 29 0.125000 29
2996.000 29 0.125000 29
2998.000 23 0.125000 23
3000.000 30 0.125000 30
3002.000 23 0.125000 23
3004.000 11 0.125000 11
3006.000 22 0.125000 22
3008.000 16 0.125000 16
3010.000 16 0.125000 16
3012.000 22 0.125000 22
3014.000 16 0.125000 16
3016.000 22 0.125000 22
3018.000 16 0.125000 16
3020.000 19 0.125000 19
3022.000 21 0.125000 21
3024.000 18 0.125000 18
3026.000 26 0.125000 26
3028.000 29 0.125000 29
3030.000 27 0.125000 27
3032.000 28 0.125000 28
3034.000 31 0.125000 31
3036.000 31 0.125000 31
3038.000 21 0.125000 21
3040.000 21 0.125000 21
3042.000 31 0.125000 31
3044.000 27 0.125000 27
3046.000 15 0.125000 15
3048.000 24 0.125000 24
3050.000 23 0.125000 23
3052.000 20 0.125000 20
3054.000 20 0.125000 20
3056.000 15 0.125000 15
3058.000 23 0.125000 23
3060.000 27 0.125000 27
3062.000 20 0.125000 20
3064.000 19 0.125000 19
3066.000 21 0.125000 21
3068.000 23 0.125000 23
3070.000 27 0.125000 27
3072.000 20 0.125000 20
3074.000 22 0.125000 22
3076.000 24 0.125000 24
3078.000 14 0.125000 14
3080.000 25 0.125000 25
3082.000 26 0.125000 26
3084.000 25 0.125000 25
3086.000 25 0.125000 25
3088.000 18 0.125000 18
3090.000 24 0.125000 24
3092.000 40 0.125000 40
3094.000 17 0.125000 17
3096.000 20 0.125000 20
3098.000 26 0.125000 26
3100.000 17 0.125000 17
3102.000 21 0.125000 21
3104.000 22 0.125000 22
3106.000 21 0.125000 21
3108.000 21 0.125000 21
3110.000 22 0.125000 22
3112.000 20 0.125000 20
3114.000 20 0.125000 20
3116.000 26 0.125000 26
3118.000 20 0.125000 20
3120.000 29 0.125000 29
3122.000 25 0.125000 25
3124.000 20 0.125000 20
3126.000 29 0.125000 29
3128.000 34 0.125000 34
3130.000 23 0.125000 23
3132.000 19 0.125000 19
3134.000 26 0.125000 26
3136.000 22 0.125000 22
3138.000 23 0.125000 23
3140.000 25 0.125000 25
3142.000 20 0.125000 20
3144.000 27 0.125000 27
3146.000 24 0.125000 24
3148.000 26 0.125000 26
3150.000 27 0.125000 27
3152.000 28 0.125000 28
3154.000 36 0.125000 36
3156.000 24 0.125000 24
3158.000 30 0.125000 30
3160.000 25 0.125000 25
3162.000 23 0.125000 23
3164.000 20 0.125000 20
3166.000 16 0.125000 16
3168.000 24 0.125000 24
3170.000 24 0.125000 24
3172.000 19 0.125000 19
3174.000 22 0.125000 22
3176.000 21 0.125000 21
3178.000 21 0.125000 21
3180.000 21 0.125000 21
3182.000 17 0.125000 17
3184.000 26 0.125000 26
3186.000 21 0.125000 21
3188.000 20 0.125000 20
3190.000 31 0.125000 31
3192.000 24 0.125000 24
3194.000 20 0.125000 20
3196.000 19 0.125000 19
3198.000 23 0.125000 23
3200.000 21 0.125000 21
3202.000 22 0.125000 22
3204.000 25 0.125000 25
3206.000 22 0.125000 22
3208.000 26 0.125000 26
3210.000 17 0.125000 17
3212.000 20 0.125000 20
3214.000 18 0.125000 18
3216.000 23 0.125000 23
3218.000 26 0.125000 26
3220.000 19 0.125000 19
3222.000 23 0.125000 23
3224.000 15 0.125000 15
3226.000 19 0.125000 19
3228.000 28 0.125000 28
3230.000 23 0.125000 23
3232.000 24 0.125000 24
3234.000 17 0.125000 17
3236.000 17 0.125000 17
3238.000 17 0.125000 17
3240.000 16 0.125000 16
3242.000 29 0.125000 29
3244.000 33 0.125000 33
3246.000 18 0.125000 18
3248.000 15 0.125000 15
3250.000 28 0.125000 28
3252.000 21 0.125000 21
3254.000 23 0.125000 23
3256.000 21 0.125000 21
3258.000 28 0.125000 28
3260.000 30 0.125000 30
3262.000 16 0.125000 16
3264.000 20 0.125000 20
3266.000 21 0.125000 21
3268.000 31 0.125000 31
3270.000 23 0.125000 23
3272.000 17 0.125000 17
3274.000 27 0.125000 27
3276.000 22 0.125000 22
3278.000 18 0.125000 18
3280.000 22 0.125000 22
3282.000 18 0.125000 18
3284.000 34 0.125000 34
3286.000 23 0.125000 23
3288.000 23 0.125000 23
3290.000 29 0.125000 29
3292.000 18 0.125000 18
3294.000 23 0.125000 23
3296.000 14 0.125000 14
3298.000 31 0.125000 31
3300.000 23 0.125000 23
3302.000 22 0.125000 22
3304.000 17 0.125000 17
3306.000 20 0.125000 20
3308.000 24 0.125000 24
3310.000 18 0.125000 18
3312.000 25 0.125000 25
3314.000 31 0.125000 31
3316.000 25 0.125000 25
3318.000 20 0.125000 20
3320.000 27 0.125000 27
3322.000 26 0.125000 26
3324.000 23 0.125000 23
3326.000 19 0.125000 19
3328.000 28 0.125000 28
3330.000 23 0.125000 23
3332.000 26 0.125000 26
3334.000 24 0.125000 24
3336.000 32 0.125000 32
3338.000 23 0.125000 23
3340.000 22 0.125000 22
3342.000 17 0.125000 17
3344.000 20 0.125000 20
3346.000 24 0.125000 24
3348.000 12 0.125000 12
3350.000 15 0.125000 15
3352.000 21 0.125000 21
3354.000 28 0.125000 28
3356.000 19 0.125000 19
3358.000 22 0.125000 22
3360.000 23 0.125000 23
3362.000 26 0.125000 26
3364.000 25 0.125000 25
3366.000 29 0.125000 29
3368.000 20 0.125000 20
3370.000 22 0.125000 22
3372.000 23 0.125000 23
3374.000 17 0.125000 17
3376.000 27 0.125000 27
3378.000 25 0.125000 25
3380.000 17 0.125000 17
3382.000 18 0.125000 18
3384.000 17 0.125000 17
3386.000 34 0.125000 34
3388.000 19 0.125000 19
3390.000 23 0.125000 23
3392.000 20 0.125000 20
3394.000 23 0.125000 23
3396.000 22 0.125000 22
3398.000 20 0.125000 20
3400.000 26 0.125000 26
3402.000 26 0.125000 26
3404.000 19 0.125000 19
3406.000 25 0.125000 25
3408.000 26 0.125000 26
3410.000 26 0.125000 26
3412.000 23 0.125000 23
3414.000 27 0.125000 27
3416.000 18 0.125000 18
3418.000 21 0.125000 21
3420.000 19 0.125000 19
3422.000 22 0.125000 22
3424.000 25 0.125000 25
3426.000 19 0.125000 19
3428.000 26 0.125000 26
3430.000 28 0.125000 28
3432.000 21 0.125000 21
3434.000 24 0.125000 24
3436.000 24 0.125000 24
3438.000 31 0.125000 31
3440.000 21 0.125000 21
3442.000 20 0.125000 20
3444.000 19 0.125000 19
3446.000 28 0.125000 28
3448.000 23 0.125000 23
3450.000 20 0.125000 20
3452.000 28 0.125000 28
3454.000 23 0.125000 23
3456.000 36 0.125000 36
3458.000 25 0.125000 25
3460.000 19 0.125000 19
3462.000 22 0.125000 22
3464.000 20 0.125000 20
3466.000 20 0.125000 20
3468.000 22 0.125000 22
3470.000 19 0.125000 19
3472.000 21 0.125000 21
3474.000 22 0.125000 22
3476.000 19 0.125000 19
3478.000 29 0.125000 29
3480.000 17 0.125000 17
3482.000 23 0.125000 23
3484.000 27 0.125000 27
3486.000 31 0.125000 31
3488.000 18 0.125000 18
3490.000 25 0.125000 25
3492.000 27 0.125000 27
3494.000 25 0.125000 25
3496.000 21 0.125000 21
3498.000 29 0.125000 29
3500.000 22 0.125000 22
3502.000 22 0.125000 22
3504.000 18 0.125000 18
3506.000 26 0.125000 26
3508.000 28 0.125000 28
3510.000 21 0.125000 21
3512.000 25 0.125000 25
3514.000 20 0.125000 20
3516.000 33 0.125000 33
3518.000 17 0.125000 17
3520.000 16 0.125000 16
3522.000 22 0.125000 22
3524.000 22 0.125000 22
3526.000 21 0.125000 21
3528.000 25 0.125000 25
3530.000 31 0.125000 31
3532.000 21 0.125000 21
3534.000 23 0.125000 23
3536.000 27 0.125000 27
3538.000 22 0.125000 22
3540.000 25 0.125000 25
3542.000 20 0.125000 20
3544.000 21 0.125000 21
3546.000 19 0.125000 19
3548.000 28 0.125000 28
3550.000 20 0.125000 20
3552.000 33 0.125000 33
3554.000 25 0.125000 25
3556.000 25 0.125000 25
3558.000 20 0.125000 20
3560.000 24 0.125000 24
3562.000 23 0.125000 23
3564.000 26 0.125000 26
3566.000 26 0.125000 26
3568.000 19 0.125000 19
3570.000 27 0.125000 27
3572.000 25 0.125000 25
3574.000 17 0.125000 17
3576.000 22 0.125000 22
3578.000 22 0.125000 22
3580.000 27 0.125000 27
3582.000 26 0.125000 26
3584.000 19 0.125000 19
3586.000 19 0.125000 19
3588.000 25 0.125000 25
3590.000 24 0.125000 24
3592.000 19 0.125000 19
3594.000 21 0.125000 21
3596.000 26 0.125000 26
3598.000 24 0.125000 24
3600.000 16 0.125000 16
3602.000 20 0.125000 20
3604.000 23 0.125000 23
3606.000 21 0.125000 21
3608.000 28 0.125000 28
3610.000 22 0.125000 22
3612.000 27 0.125000 27
3614.000 27 0.125000 27
3616.000 23 0.125000 23
3618.000 26 0.125000 26
3620.000 14 0.125000 14
3622.000 22 0.125000 22
3624.000 20 0.125000 20
3626.000 29 0.125000 29
3628.000 20 0.125000 20
3630.000 19 0.125000 19
3632.000 28 0.125000 28
3634.000 22 0.125000 22
3636.000 15 0.125000 15
3638.000 25 0.125000 25
3640.000 23 0.125000 23
3642.000 27 0.125000 27
3644.000 19 0.125000 19
3646.000 24 0.125000 24
3648.000 21 0.125000 21
3650.000 27 0.125000 27
3652.000 26 0.125000 26
3654.000 15 0.125000 15
3656.000 23 0.125000 23
3658.000 28 0.125000 28
3660.000 20 0.125000 20
3662.000 17 0.125000 17
3664.000 22 0.125000 22
3666.000 25 0.125000 25
3668.000 23 0.125000 23
3670.000 26 0.125000 26
3672.000 31 0.125000 31
3674.000 18 0.125000 18
3676.000 23 0.125000 23
3678.000 24 0.125000 24
3680.000 30 0.125000 30
3682.000 23 0.125000 23
3684.000 24 0.125000 24
3686.000 13 0.125000 13
3688.000 26 0.125000 26
3690.000 27 0.125000 27
3692.000 21 0.125000 21
3694.000 20 0.125000 20
3696.000 18 0.125000 18
3698.000 29 0.125000 29
3700.000 25 0.125000 25
3702.000 14 0.125000 14
3704.000 23 0.125000 23
3706.000 22 0.125000 22
3708.000 19 0.125000 19
3710.000 30 0.125000 30
3712.000 24 0.125000 24
3714.000 16 0.125000 16
3716.000 23 0.125000 23
3718.000 27 0.125000 27
3720.000 24 0.125000 24
3722.000 20 0.125000 20
3724.000 27 0.125000 27
3726.000 19 0.125000 19
3728.000 24 0.125000 24
3730.000 22 0.125000 22
3732.000 22 0.125000 22
3734.000 32 0.125000 32
3736.000 20 0.125000 20
3738.000 18 0.125000 18
3740.000 20 0.125000 20
3742.000 18 0.125000 18
3744.000 21 0.125000 21
3746.000 22 0.125000 22
3748.000 21 0.125000 21
3750.000 20 0.125000 20
3752.000 21 0.125000 21
3754.000 24 0.125000 24
3756.000 23 0.125000 23
3758.000 16 0.125000 16
3760.000 25 0.125000 25
3762.000 21 0.125000 21
3764.000 19 0.125000 19
3766.000 30 0.125000 30
3768.000 21 0.125000 21
3770.000 28 0.125000 28
3772.000 23 0.125000 23
3774.000 20 0.125000 20
3776.000 20 0.125000 20
3778.000 25 0.125000 25
3780.000 16 0.125000 16
3782.000 9 0.125000 9
3784.000 23 0.125000 23
3786.000 17 0.125000 17
3788.000 28 0.125000 28
3790.000 19 0.125000 19
3792.000 20 0.125000 20
3794.000 14 0.125000 14
3796.000 22 0.125000 22
3798.000 19 0.125000 19
3800.000 31 0.125000 31
3802.000 21 0.125000 21
3804.000 24 0.125000 24
3806.000 20 0.125000 20
3808.000 27 0.125000 27
3810.000 27 0.125000 27
3812.000 30 0.125000 30
3814.000 22 0.125000 22
3816.000 15 0.125000 15
3818.000 28 0.125000 28
3820.000 30 0.125000 30
3822.000 21 0.125000 21
3824.000 26 0.125000 26
3826.000 27 0.125000 27
3828.000 24 0.125000 24
3830.000 23 0.125000 23
3832.000 32 0.125000 32
3834.000 26 0.125000 26
3836.000 24 0.125000 24
3838.000 29 0.125000 29
3840.000 27 0.125000 27
3842.000 23 0.125000 23
3844.000 22 0.125000 22
3846.000 26 0.125000 26
3848.000 13 0.125000 13
3850.000 21 0.125000 21
3852.000 13 0.125000 13
3854.000 21 0.125000 21
3856.000 20 0.125000 20
3858.000 15 0.125000 15
3860.000 16 0.125000 16
3862.000 20 0.125000 20
3864.000 22 0.125000 22
3866.000 25 0.125000 25
3868.000 36 0.125000 36
3870.000 29 0.125000 29
3872.000 16 0.125000 16
3874.000 25 0.125000 25
3876.000 23 0.125000 23
3878.000 23 0.125000 23
3880.000 20 0.125000 20
3882.000 15 0.125000 15
3884.000 23 0.125000 23
3886.000 22 0.125000 22
3888.000 26 0.125000 26
3890.000 17 0.125000 17
3892.000 22 0.125000 22
3894.000 19 0.125000 19
3896.000 21 0.125000 21
3898.000 19 0.125000 19
3900.000 18 0.125000 18
3902.000 22 0.125000 22
3904.000 21 0.125000 21
3906.000 20 0.125000 20
3908.000 20 0.125000 20
3910.000 29 0.125000 29
3912.000 29 0.125000 29
3914.000 22 0.125000 22
3916.000 10 0.125000 10
3918.000 25 0.125000 25
3920.000 31 0.125000 31
3922.000 31 0.125000 31
3924.000 28 0.125000 28
3926.000 13 0.125000 13
3928.000 27 0.125000 27
3930.000 20 0.125000 20
3932.000 27 0.125000 27
3934.000 15 0.125000 15
3936.000 23 0.125000 23
3938.000 20 0.125000 20
3940.000 21 0.125000 21
3942.000 28 0.125000 28
3944.000 21 0.125000 21
3946.000 21 0.125000 21
3948.000 17 0.125000 17
3950.000 24 0.125000 24
3952.000 33 0.125000 33
3954.000 19 0.125000 19
3956.000 18 0.125000 18
3958.000 14 0.125000 14
3960.000 23 0.125000 23
3962.000 26 0.125000 26
3964.000 16 0.125000 16
3966.000 25 0.125000 25
3968.000 30 0.125000 30
3970.000 20 0.125000 20
3972.000 15 0.125000 15
3974.000 28 0.125000 28
3976.000 28 0.125000 28
3978.000 14 0.125000 14
3980.000 29 0.125000 29
3982.000 21 0.125000 21
3984.000 20 0.125000 20
3986.000 22 0.125000 22
3988.000 21 0.125000 21
3990.000 23 0.125000 23
3992.000 23 0.125000 23
3994.000 19 0.125000 19
3996.000 27 0.125000 27
3998.000 25 0.125000 25
4000.000 23 0.125000 23
4002.000 26 0.125000 26
4004.000 22 0.125000 22
4006.000 21 0.125000 21
4008.000 24 0.125000 24
4010.000 25 0.125000 25
4012.000 19 0.125000 19
4014.000 24 0.125000 24
4016.000 25 0.125000 25
4018.000 20 0.125000 20
4020.000 21 0.125000 21
4022.000 19 0.125000 19
4024.000 29 0.125000 29
4026.000 17 0.125000 17
4028.000 14 0.125000 14
4030.000 24 0.125000 24
4032.000 26 0.125000 26
4034.000 26 0.125000 26
4036.000 14 0.125000 14
4038.000 20 0.125000 20
4040.000 21 0.125000 21
4042.000 16 0.125000 16
4044.000 24 0.125000 24
4046.000 18 0.125000 18
4048.000 26 0.125000 26
4050.000 24 0.125000 24
4052.000 25 0.125000 25
4054.000 30 0.125000 30
4056.000 18 0.125000 18
4058.000 22 0.125000 22
4060.000 20 0.125000 20
4062.000 17 0.125000 17
4064.000 19 0.125000 19
4066.000 29 0.125000 29
4068.000 24 0.125000 24
4070.000 18 0.125000 18
4072.000 28 0.125000 28
4074.000 19 0.125000 19
4076.000 18 0.125000 18
4078.000 18 0.125000 18
4080.000 26 0.125000 26
4082.000 20 0.125000 20
4084.000 25 0.125000 25
4086.000 31 0.125000 31
4088.000 27 0.125000 27
4090.000 21 0.125000 21
4092.000 24 0.125000 24
4094.000 25 0.125000 25
4096.000 21 0.125000 21
4098.000 26 0.125000 26
4100.000 17 0.125000 17
4102.000 24 0.125000 24
4104.000 25 0.125000 25
4106.000 16 0.125000 16
4108.000 21 0.125000 21
4110.000 34 0.125000 34
4112.000 20 0.125000 20
4114.000 27 0.125000 27
4116.000 19 0.125000 19
4118.000 21 0.125000 21
4120.000 26 0.125000 26
4122.000 29 0.125000 29
4124.000 18 0.125000 18
4126.000 28 0.125000 28
4128.000 19 0.125000 19
4130.000 24 0.125000 24
4132.000 27 0.125000 27
4134.000 18 0.125000 18
4136.000 27 0.125000 27
4138.000 29 0.125000 29
4140.000 23 0.125000 23
4142.000 24 0.125000 24
4144.000 21 0.125000 21
4146.000 22 0.125000 22
4148.000 22 0.125000 22
4150.000 21 0.125000 21
4152.000 22 0.125000 22
4154.000 18 0.125000 18
4156.000 21 0.125000 21
4158.000 23 0.125000 23
4160.000 27 0.125000 27
4162.000 23 0.125000 23
4164.000 23 0.125000 23
4166.000 28 0.125000 28
4168.000 31 0.125000 31
4170.000 13 0.125000 13
4172.000 25 0.125000 25
4174.000 23 0.125000 23
4176.000 21 0.125000 21
4178.000 29 0.125000 29
4180.000 28 0.125000 28
4182.000 19 0.125000 19
4184.000 26 0.125000 26
4186.000 14 0.125000 14
4188.000 15 0.125000 15
4190.000 19 0.125000 19
4192.000 24 0.125000 24
4194.000 26 0.125000 26
4196.000 15 0.125000 15
4198.000 22 0.125000 22
4200.000 20 0.125000 20
4202.000 22 0.125000 22
4204.000 30 0.125000 30
4206.000 23 0.125000 23
4208.000 23 0.125000 23
4210.000 28 0.125000 28
4212.000 26 0.125000 26
4214.000 19 0.125000 19
4216.000 21 0.125000 21
4218.000 24 0.125000 24
4220.000 28 0.125000 28
4222.000 23 0.125000 23
4224.000 23 0.125000 23
4226.000 18 0.125000 18
4228.000 23 0.125000 23
4230.000 25 0.125000 25
4232.000 26 0.125000 26
4234.000 15 0.125000 15
4236.000 19 0.125000 19
4238.000 17 0.125000 17
4240.000 25 0.125000 25
4242.000 22 0.125000 22
4244.000 20 0.125000 20
4246.000 25 0.125000 25
4248.000 29 0.125000 29
4250.000 24 0.125000 24
4252.000 26 0.125000 26
4254.000 19 0.125000 19
4256.000 15 0.125000 15
4258.000 32 0.125000 32
4260.000 14 0.125000 14
4262.000 25 0.125000 25
4264.000 23 0.125000 23
4266.000 20 0.125000 20
4268.000 22 0.125000 22
4270.000 15 0.125000 15
4272.000 20 0.125000 20
4274.000 24 0.125000 24
4276.000 19 0.125000 19
4278.000 15 0.125000 15
4280.000 17 0.125000 17
4282.000 20 0.125000 20
4284.000 15 0.125000 15
4286.000 16 0.125000 16
4288.000 25 0.125000 25
4290.000 25 0.125000 25
4292.000 16 0.125000 16
4294.000 24 0.125000 24
4296.000 24 0.125000 24
4298.000 21 0.125000 21
4300.000 21 0.125000 21
4302.000 22 0.125000 22
4304.000 26 0.125000 26
4306.000 15 0.125000 15
4308.000 31 0.125000 31
4310.000 23 0.125000 23
4312.000 20 0.125000 20
4314.000 24 0.125000 24
4316.000 26 0.125000 26
4318.000 13 0.125000 13
4320.000 23 0.125000 23
4322.000 13 0.125000 13
4324.000 22 0.125000 22
4326.000 23 0.125000 23
4328.000 22 0.125000 22
4330.000 19 0.125000 19
4332.000 20 0.125000 20
4334.000 22 0.125000 22
4336.000 27 0.125000 27
4338.000 24 0.125000 24
4340.000 19 0.125000 19
4342.000 24 0.125000 24
4344.000 20 0.125000 20
4346.000 20 0.125000 20
4348.000 18 0.125000 18
4350.000 25 0.125000 25
4352.000 13 0.125000 13
4354.000 23 0.125000 23
4356.000 17 0.125000 17
4358.000 25 0.125000 25
4360.000 22 0.125000 22
4362.000 18 0.125000 18
4364.000 18 0.125000 18
4366.000 21 0.125000 21
4368.000 18 0.125000 18
4370.000 25 0.125000 25
4372.000 23 0.125000 23
4374.000 29 0.125000 29
4376.000 25 0.125000 25
4378.000 28 0.125000 28
4380.000 20 0.125000 20
4382.000 29 0.125000 29
4384.000 30 0.125000 30
4386.000 22 0.125000 22
4388.000 23 0.125000 23
4390.000 31 0.125000 31
4392.000 25 0.125000 25
4394.000 22 0.125000 22
4396.000 25 0.125000 25
4398.000 22 0.125000 22
4400.000 20 0.125000 20
4402.000 26 0.125000 26
4404.000 19 0.125000 19
4406.000 14 0.125000 14
4408.000 20 0.125000 20
4410.000 25 0.125000 25
4412.000 20 0.125000 20
4414.000 21 0.125000 21
4416.000 19 0.125000 19
4418.000 23 0.125000 23
4420.000 23 0.125000 23
4422.000 23 0.125000 23
4424.000 26 0.125000 26
4426.000 24 0.125000 24
4428.000 17 0.125000 17
4430.000 16 0.125000 16
4432.000 23 0.125000 23
4434.000 12 0.125000 12
4436.000 21 0.125000 21
4438.000 23 0.125000 23
4440.000 21 0.125000 21
4442.000 25 0.125000 25
4444.000 12 0.125000 12
4446.000 23 0.125000 23
4448.000 23 0.125000 23
4450.000 20 0.125000 20
4452.000 32 0.125000 32
4454.000 25 0.125000 25
4456.000 16 0.125000 16
4458.000 22 0.125000 22
4460.000 23 0.125000 23
4462.000 28 0.125000 28
4464.000 29 0.125000 29
4466.000 26 0.125000 26
4468.000 30 0.125000 30
4470.000 20 0.125000 20
4472.000 22 0.125000 22
4474.000 20 0.125000 20
4476.000 14 0.125000 14
4478.000 16 0.125000 16
4480.000 26 0.125000 26
4482.000 26 0.125000 26
4484.000 20 0.125000 20
4486.000 21 0.125000 21
4488.000 22 0.125000 22
4490.000 21 0.125000 21
4492.000 27 0.125000 27
4494.000 27 0.125000 27
4496.000 28 0.125000 28
4498.000 22 0.125000 22
4500.000 23 0.125000 23
4502.000 17 0.125000 17
4504.000 25 0.125000 25
4506.000 23 0.125000 23
4508.000 12 0.125000 12
4510.000 31 0.125000 31
4512.000 19 0.125000 19
4514.000 21 0.125000 21
4516.000 35 0.125000 35
4518.000 35 0.125000 35
4520.000 22 0.125000 22
4522.000 18 0.125000 18
4524.000 21 0.125000 21
4526.000 30 0.125000 30
4528.000 18 0.125000 18
4530.000 30 0.125000 30
4532.000 22 0.125000 22
4534.000 25 0.125000 25
4536.000 27 0.125000 27
4538.000 22 0.125000 22
4540.000 33 0.125000 33
4542.000 25 0.125000 25
4544.000 24 0.125000 24
4546.000 23 0.125000 23
4548.000 19 0.125000 19
4550.000 14 0.125000 14
4552.000 23 0.125000 23
4554.000 27 0.125000 27
4556.000 30 0.125000 30
4558.000 27 0.125000 27
4560.000 22 0.125000 22
4562.000 21 0.125000 21
4564.000 20 0.125000 20
4566.000 34 0.125000 34
4568.000 19 0.125000 19
4570.000 21 0.125000 21
4572.000 24 0.125000 24
4574.000 23 0.125000 23
4576.000 19 0.125000 19
4578.000 26 0.125000 26
4580.000 24 0.125000 24
4582.000 29 0.125000 29
4584.000 28 0.125000 28
4586.000 28 0.125000 28
4588.000 17 0.125000 17
4590.000 21 0.125000 21
4592.000 13 0.125000 13
4594.000 23 0.125000 23
4596.000 26 0.125000 26
4598.000 16 0.125000 16
4600.000 27 0.125000 27
4602.000 14 0.125000 14
4604.000 23 0.125000 23
4606.000 20 0.125000 20
4608.000 19 0.125000 19
4610.000 25 0.125000 25
4612.000 22 0.125000 22
4614.000 30 0.125000 30
4616.000 18 0.125000 18
4618.000 22 0.125000 22
4620.000 20 0.125000 20
4622.000 26 0.125000 26
4624.000 19 0.125000 19
4626.000 24 0.125000 24
4628.000 18 0.125000 18
4630.000 27 0.125000 27
4632.000 20 0.125000 20
4634.000 19 0.125000 19
4636.000 22 0.125000 22
4638.000 18 0.125000 18
4640.000 24 0.125000 24
4642.000 24 0.125000 24
4644.000 24 0.125000 24
4646.000 13 0.125000 13
4648.000 27 0.125000 27
4650.000 28 0.125000 28
4652.000 28 0.125000 28
4654.000 22 0.125000 22
4656.000 30 0.125000 30
4658.000 28 0.125000 28
4660.000 27 0.125000 27
4662.000 20 0.125000 20
4664.000 23 0.125000 23
4666.000 19 0.125000 19
4668.000 24 0.125000 24
4670.000 20 0.125000 20
4672.000 19 0.125000 19
4674.000 22 0.125000 22
4676.000 21 0.125000 21
4678.000 19 0.125000 19
4680.000 27 0.125000 27
4682.000 17 0.125000 17
4684.000 20 0.125000 20
4686.000 22 0.125000 22
4688.000 18 0.125000 18
4690.000 24 0.125000 24
4692.000 23 0.125000 23
4694.000 19 0.125000 19
4696.000 26 0.125000 26
4698.000 21 0.125000 21
4700.000 25 0.125000 25
4702.000 28 0.125000 28
4704.000 26 0.125000 26
4706.000 19 0.125000 19
4708.000 21 0.125000 21
4710.000 22 0.125000 22
4712.000 17 0.125000 17
4714.000 16 0.125000 16
4716.000 26 0.125000 26
4718.000 25 0.125000 25
4720.000 20 0.125000 20
4722.000 26 0.125000 26
4724.000 26 0.125000 26
4726.000 18 0.125000 18
4728.000 18 0.125000 18
4730.000 21 0.125000 21
4732.000 24 0.125000 24
4734.000 23 0.125000 23
4736.000 17 0.125000 17
4738.000 20 0.125000 20
4740.000 28 0.125000 28
4742.000 18 0.125000 18
4744.000 21 0.125000 21
4746.000 23 0.125000 23
4748.000 19 0.125000 19
4750.000 33 0.125000 33
4752.000 24 0.125000 24
4754.000 24 0.125000 24
4756.000 22 0.125000 22
4758.000 23 0.125000 23
4760.000 26 0.125000 26
4762.000 25 0.125000 25
4764.000 23 0.125000 23
4766.000 21 0.125000 21
4768.000 21 0.125000 21
4770.000 17 0.125000 17
4772.000 21 0.125000 21
4774.000 22 0.125000 22
4776.000 22 0.125000 22
4778.000 32 0.125000 32
4780.000 17 0.125000 17
4782.000 23 0.125000 23
4784.000 14 0.125000 14
4786.000 15 0.125000 15
4788.000 21 0.125000 21
4790.000 22 0.125000 22
4792.000 25 0.125000 25
4794.000 25 0.125000 25
4796.000 25 0.125000 25
4798.000 23 0.125000 23
4800.000 22 0.125000 22
4802.000 20 0.125000 20
4804.000 26 0.125000 26
4806.000 18 0.125000 18
4808.000 22 0.125000 22
4810.000 24 0.125000 24
4812.000 22 0.125000 22
4814.000 25 0.125000 25
4816.000 32 0.125000 32
4818.000 17 0.125000 17
4820.000 25 0.125000 25
4822.000 25 0.125000 25
4824.000 22 0.125000 22
4826.000 27 0.125000 27
4828.000 17 0.125000 17
4830.000 22 0.125000 22
4832.000 29 0.125000 29
4834.000 25 0.125000 25
4836.000 25 0.125000 25
4838.000 16 0.125000 16
4840.000 28 0.125000 28
4842.000 20 0.125000 20
4844.000 23 0.125000 23
4846.000 16 0.125000 16
4848.000 21 0.125000 21
4850.000 19 0.125000 19
4852.000 21 0.125000 21
4854.000 28 0.125000 28
4856.000 28 0.125000 28
4858.000 19 0.125000 19
4860.000 21 0.125000 21
4862.000 25 0.125000 25
4864.000 24 0.125000 24
4866.000 23 0.125000 23
4868.000 20 0.125000 20
4870.000 22 0.125000 22
4872.000 13 0.125000 13
4874.000 21 0.125000 21
4876.000 21 0.125000 21
4878.000 28 0.125000 28
4880.000 20 0.125000 20
4882.000 24 0.125000 24
4884.000 23 0.125000 23
4886.000 25 0.125000 25
4888.000 20 0.125000 20
4890.000 26 0.125000 26
4892.000 15 0.125000 15
4894.000 22 0.125000 22
4896.000 23 0.125000 23
4898.000 25 0.125000 25
4900.000 28 0.125000 28
4902.000 31 0.125000 31
4904.000 31 0.125000 31
4906.000 22 0.125000 22
4908.000 21 0.125000 21
4910.000 19 0.125000 19
4912.000 13 0.125000 13
4914.000 19 0.125000 19
4916.000 25 0.125000 25
4918.000 22 0.125000 22
4920.000 26 0.125000 26
4922.000 21 0.125000 21
4924.000 24 0.125000 24
4926.000 27 0.125000 27
4928.000 29 0.125000 29
4930.000 22 0.125000 22
4932.000 21 0.125000 21
4934.000 20 0.125000 20
4936.000 18 0.125000 18
4938.000 17 0.125000 17
4940.000 24 0.125000 24
4942.000 23 0.125000 23
4944.000 25 0.125000 25
4946.000 28 0.125000 28
4948.000 22 0.125000 22
4950.000 31 0.125000 31
4952.000 16 0.125000 16
4954.000 13 0.125000 13
4956.000 23 0.125000 23
4958.000 27 0.125000 27
4960.000 21 0.125000 21
4962.000 22 0.125000 22
4964.000 24 0.125000 24
4966.000 37 0.125000 37
4968.000 25 0.125000 25
4970.000 22 0.125000 22
4972.000 27 0.125000 27
4974.000 29 0.125000 29
4976.000 20 0.125000 20
4978.000 15 0.125000 15
4980.000 21 0.125000 21
4982.000 23 0.125000 23
4984.000 22 0.125000 22
4986.000 23 0.125000 23
4988.000 23 0.125000 23
4990.000 14 0.125000 14
4992.000 24 0.125000 24
4994.000 21 0.125000 21
4996.000 14 0.125000 14
4998.000 19 0.125000 19
5000.000 23 0.125000 23
5002.000 25 0.125000 25
5004.000 30 0.125000 30
5006.000 31 0.125000 31
5008.000 23 0.125000 23
5010.000 16 0.125000 16
5012.000 29 0.125000 29
5014.000 25 0.125000 25
5016.000 17 0.125000 17
5018.000 28 0.125000 28
5020.000 21 0.125000 21
5022.000 18 0.125000 18
5024.000 31 0.125000 31
5026.000 23 0.125000 23
5028.000 14 0.125000 14
5030.000 23 0.125000 23
5032.000 24 0.125000 24
5034.000 21 0.125000 21
5036.000 25 0.125000 25
5038.000 24 0.125000 24
5040.000 25 0.125000 25
5042.000 22 0.125000 22
5044.000 25 0.125000 25
5046.000 26 0.125000 26
5048.000 25 0.125000 25
5050.000 32 0.125000 32
5052.000 17 0.125000 17
5054.000 17 0.125000 17
5056.000 25 0.125000 25
5058.000 19 0.125000 19
5060.000 32 0.125000 32
5062.000 18 0.125000 18
5064.000 13 0.125000 13
5066.000 24 0.125000 24
5068.000 20 0.125000 20
5070.000 12 0.125000 12
5072.000 19 0.125000 19
5074.000 16 0.125000 16
5076.000 32 0.125000 32
5078.000 22 0.125000 22
5080.000 15 0.125000 15
5082.000 23 0.125000 23
5084.000 20 0.125000 20
5086.000 28 0.125000 28
5088.000 23 0.125000 23
5090.000 18 0.125000 18
5092.000 24 0.125000 24
5094.000 28 0.125000 28
5096.000 25 0.125000 25
5098.000 30 0.125000 30
5100.000 22 0.125000 22
5102.000 26 0.125000 26
5104.000 30 0.125000 30
5106.000 25 0.125000 25
5108.000 24 0.125000 24
5110.000 26 0.125000 26
5112.000 27 0.125000 27
5114.000 29 0.125000 29
5116.000 27 0.125000 27
5118.000 23 0.125000 23
5120.000 16 0.125000 16
5122.000 19 0.125000 19
5124.000 22 0.125000 22
5126.000 15 0.125000 15
5128.000 18 0.125000 18
5130.000 20 0.125000 20
5132.000 21 0.125000 21
5134.000 31 0.125000 31
5136.000 26 0.125000 26
5138.000 28 0.125000 28
5140.000 25 0.125000 25
5142.000 32 0.125000 32
5144.000 33 0.125000 33
5146.000 10 0.125000 10
5148.000 25 0.125000 25
5150.000 26 0.125000 26
5152.000 13 0.125000 13
5154.000 17 0.125000 17
5156.000 23 0.125000 23
5158.000 24 0.125000 24
5160.000 20 0.125000 20
5162.000 23 0.125000 23
5164.000 19 0.125000 19
5166.000 30 0.125000 30
5168.000 23 0.125000 23
5170.000 23 0.125000 23
5172.000 28 0.125000 28
5174.000 29 0.125000 29
5176.000 23 0.125000 23
5178.000 26 0.125000 26
5180.000 25 0.125000 25
5182.000 20 0.125000 20
5184.000 29 0.125000 29
5186.000 22 0.125000 22
5188.000 19 0.125000 19
5190.000 21 0.125000 21
5192.000 18 0.125000 18
5194.000 32 0.125000 32
5196.000 28 0.125000 28
5198.000 20 0.125000 20
5200.000 17 0.125000 17
5202.000 29 0.125000 29
5204.000 21 0.125000 21
5206.000 19 0.125000 19
5208.000 26 0.125000 26
5210.000 20 0.125000 20
5212.000 24 0.125000 24
5214.000 36 0.125000 36
5216.000 27 0.125000 27
5218.000 17 0.125000 17
5220.000 13 0.125000 13
5222.000 23 0.125000 23
5224.000 18 0.125000 18
5226.000 18 0.125000 18
5228.000 16 0.125000 16
5230.000 21 0.125000 21
5232.000 21 0.125000 21
5234.000 30 0.125000 30
5236.000 20 0.125000 20
5238.000 27 0.125000 27
5240.000 19 0.125000 19
5242.000 23 0.125000 23
5244.000 20 0.125000 20
5246.000 33 0.125000 33
5248.000 20 0.125000 20
5250.000 20 0.125000 20
5252.000 25 0.125000 25
5254.000 23 0.125000 23
5256.000 20 0.125000 20
5258.000 19 0.125000 19
5260.000 24 0.125000 24
5262.000 27 0.125000 27
5264.000 22 0.125000 22
5266.000 24 0.125000 24
5268.000 22 0.125000 22
5270.000 17 0.125000 17
5272.000 25 0.125000 25
5274.000 21 0.125000 21
5276.000 21 0.125000 21
5278.000 17 0.125000 17
5280.000 25 0.125000 25
5282.000 14 0.125000 14
5284.000 22 0.125000 22
5286.000 30 0.125000 30
5288.000 24 0.125000 24
5290.000 23 0.125000 23
5292.000 26 0.125000 26
5294.000 32 0.125000 32
5296.000 23 0.125000 23
5298.000 20 0.125000 20
5300.000 15 0.125000 15
5302.000 18 0.125000 18
5304.000 24 0.125000 24
5306.000 15 0.125000 15
5308.000 21 0.125000 21
5310.000 18 0.125000 18
5312.000 14 0.125000 14
5314.000 23 0.125000 23
5316.000 18 0.125000 18
5318.000 24 0.125000 24
5320.000 11 0.125000 11
5322.000 19 0.125000 19
5324.000 30 0.125000 30
5326.000 27 0.125000 27
5328.000 16 0.125000 16
5330.000 27 0.125000 27
5332.000 19 0.125000 19
5334.000 28 0.125000 28
5336.000 33 0.125000 33
5338.000 20 0.125000 20
5340.000 28 0.125000 28
5342.000 23 0.125000 23
5344.000 25 0.125000 25
5346.000 20 0.125000 20
5348.000 25 0.125000 25
5350.000 23 0.125000 23
5352.000 30 0.125000 30
5354.000 26 0.125000 26
5356.000 28 0.125000 28
5358.000 22 0.125000 22
5360.000 23 0.125000 23
5362.000 11 0.125000 11
5364.000 18 0.125000 18
5366.000 23 0.125000 23
5368.000 20 0.125000 20
5370.000 26 0.125000 26
5372.000 17 0.125000 17
5374.000 13 0.125000 13
5376.000 29 0.125000 29
5378.000 27 0.125000 27
5380.000 16 0.125000 16
5382.000 22 0.125000 22
5384.000 22 0.125000 22
5386.000 25 0.125000 25
5388.000 21 0.125000 21
5390.000 22 0.125000 22
5392.000 31 0.125000 31
5394.000 17 0.125000 17
5396.000 29 0.125000 29
5398.000 10 0.125000 10
5400.000 24 0.125000 24
5402.000 15 0.125000 15
5404.000 16 0.125000 16
5406.000 18 0.125000 18
5408.000 22 0.125000 22
5410.000 19 0.125000 19
5412.000 21 0.125000 21
5414.000 23 0.125000 23
5416.000 19 0.125000 19
5418.000 25 0.125000 25
5420.000 25 0.125000 25
5422.000 19 0.125000 19
5424.000 33 0.125000 33
5426.000 24 0.125000 24
5428.000 26 0.125000 26
5430.000 31 0.125000 31
5432.000 26 0.125000 26
5434.000 26 0.125000 26
5436.000 21 0.125000 21
5438.000 21 0.125000 21
5440.000 26 0.125000 26
5442.000 22 0.125000 22
5444.000 17 0.125000 17
5446.000 15 0.125000 15
5448.000 17 0.125000 17
5450.000 23 0.125000 23
5452.000 21 0.125000 21
5454.000 18 0.125000 18
5456.000 25 0.125000 25
5458.000 17 0.125000 17
5460.000 23 0.125000 23
5462.000 30 0.125000 30
5464.000 21 0.125000 21
5466.000 13 0.125000 13
5468.000 21 0.125000 21
5470.000 22 0.125000 22
5472.000 19 0.125000 19
5474.000 21 0.125000 21
5476.000 22 0.125000 22
5478.000 28 0.125000 28
5480.000 21 0.125000 21
5482.000 28 0.125000 28
5484.000 18 0.125000 18
5486.000 18 0.125000 18
5488.000 20 0.125000 20
5490.000 30 0.125000 30
5492.000 26 0.125000 26
5494.000 21 0.125000 21
5496.000 24 0.125000 24
5498.000 19 0.125000 19
5500.000 27 0.125000 27
5502.000 22 0.125000 22
5504.000 18 0.125000 18
5506.000 23 0.125000 23
5508.000 17 0.125000 17
5510.000 23 0.125000 23
5512.000 23 0.125000 23
5514.000 23 0.125000 23
5516.000 19 0.125000 19
5518.000 18 0.125000 18
5520.000 29 0.125000 29
5522.000 17 0.125000 17
5524.000 16 0.125000 16
5526.000 27 0.125000 27
5528.000 17 0.125000 17
5530.000 21 0.125000 21
5532.000 16 0.125000 16
5534.000 13 0.125000 13
5536.000 25 0.125000 25
5538.000 30 0.125000 30
5540.000 26 0.125000 26
5542.000 22 0.125000 22
5544.000 20 0.125000 20
5546.000 18 0.125000 18
5548.000 33 0.125000 33
5550.000 22 0.125000 22
5552.000 20 0.125000 20
5554.000 28 0.125000 28
5556.000 24 0.125000 24
5558.000 21 0.125000 21
5560.000 25 0.125000 25
5562.000 23 0.125000 23
5564.000 26 0.125000 26
5566.000 22 0.125000 22
5568.000 30 0.125000 30
5570.000 25 0.125000 25
5572.000 21 0.125000 21
5574.000 20 0.125000 20
5576.000 18 0.125000 18
5578.000 20 0.125000 20
5580.000 26 0.125000 26
5582.000 22 0.125000 22
5584.000 20 0.125000 20
5586.000 21 0.125000 21
5588.000 27 0.125000 27
5590.000 23 0.125000 23
5592.000 22 0.125000 22
5594.000 25 0.125000 25
5596.000 16 0.125000 16
5598.000 18 0.125000 18
5600.000 31 0.125000 31
5602.000 22 0.125000 22
5604.000 26 0.125000 26
5606.000 22 0.125000 22
5608.000 20 0.125000 20
5610.000 22 0.125000 22
5612.000 19 0.125000 19
5614.000 21 0.125000 21
5616.000 21 0.125000 21
5618.000 22 0.125000 22
5620.000 18 0.125000 18
5622.000 21 0.125000 21
5624.000 17 0.125000 17
5626.000 23 0.125000 23
5628.000 20 0.125000 20
5630.000 19 0.125000 19
5632.000 29 0.125000 29
5634.000 23 0.125000 23
5636.000 24 0.125000 24
5638.000 24 0.125000 24
5640.000 22 0.125000 22
5642.000 21 0.125000 21
5644.000 24 0.125000 24
5646.000 22 0.125000 22
5648.000 26 0.125000 26
5650.000 20 0.125000 20
5652.000 31 0.125000 31
5654.000 28 0.125000 28
5656.000 21 0.125000 21
5658.000 22 0.125000 22
5660.000 21 0.125000 21
5662.000 19 0.125000 19
5664.000 19 0.125000 19
5666.000 24 0.125000 24
5668.000 28 0.125000 28
5670.000 21 0.125000 21
5672.000 21 0.125000 21
5674.000 22 0.125000 22
5676.000 31 0.125000 31
5678.000 10 0.125000 10
5680.000 18 0.125000 18
5682.000 21 0.125000 21
5684.000 27 0.125000 27
5686.000 19 0.125000 19
5688.000 27 0.125000 27
5690.000 23 0.125000 23
5692.000 23 0.125000 23
5694.000 13 0.125000 13
5696.000 14 0.125000 14
5698.000 31 0.125000 31
5700.000 20 0.125000 20
5702.000 21 0.125000 21
5704.000 25 0.125000 25
5706.000 18 0.125000 18
5708.000 22 0.125000 22
5710.000 24 0.125000 24
5712.000 18 0.125000 18
5714.000 21 0.125000 21
5716.000 21 0.125000 21
5718.000 18 0.125000 18
5720.000 16 0.125000 16
5722.000 24 0.125000 24
5724.000 28 0.125000 28
5726.000 28 0.125000 28
5728.000 28 0.125000 28
5730.000 22 0.125000 22
5732.000 20 0.125000 20
5734.000 17 0.125000 17
5736.000 26 0.125000 26
5738.000 16 0.125000 16
5740.000 26 0.125000 26
5742.000 15 0.125000 15
5744.000 24 0.125000 24
5746.000 24 0.125000 24
5748.000 28 0.125000 28
5750.000 22 0.125000 22
5752.000 17 0.125000 17
5754.000 17 0.125000 17
5756.000 23 0.125000 23
5758.000 21 0.125000 21
5760.000 26 0.125000 26
5762.000 31 0.125000 31
5764.000 13 0.125000 13
5766.000 30 0.125000 30
5768.000 20 0.125000 20
5770.000 27 0.125000 27
5772.000 30 0.125000 30
5774.000 25 0.125000 25
5776.000 29 0.125000 29
5778.000 19 0.125000 19
5780.000 26 0.125000 26
5782.000 29 0.125000 29
5784.000 26 0.125000 26
5786.000 17 0.125000 17
5788.000 16 0.125000 16
5790.000 17 0.125000 17
5792.000 19 0.125000 19
5794.000 18 0.125000 18
5796.000 19 0.125000 19
5798.000 28 0.125000 28
5800.000 24 0.125000 24
5802.000 16 0.125000 16
5804.000 19 0.125000 19
5806.000 31 0.125000 31
5808.000 23 0.125000 23
5810.000 24 0.125000 24
5812.000 29 0.125000 29
5814.000 18 0.125000 18
5816.000 27 0.125000 27
5818.000 30 0.125000 30
5820.000 28 0.125000 28
5822.000 21 0.125000 21
5824.000 24 0.125000 24
5826.000 28 0.125000 28
5828.000 24 0.125000 24
5830.000 17 0.125000 17
5832.000 24 0.125000 24
5834.000 18 0.125000 18
5836.000 22 0.125000 22
5838.000 20 0.125000 20
5840.000 26 0.125000 26
5842.000 20 0.125000 20
5844.000 24 0.125000 24
5846.000 21 0.125000 21
5848.000 30 0.125000 30
5850.000 17 0.125000 17
5852.000 20 0.125000 20
5854.000 22 0.125000 22
5856.000 20 0.125000 20
5858.000 25 0.125000 25
5860.000 18 0.125000 18
5862.000 23 0.125000 23
5864.000 17 0.125000 17
5866.000 18 0.125000 18
5868.000 25 0.125000 25
5870.000 17 0.125000 17
5872.000 15 0.125000 15
5874.000 21 0.125000 21
5876.000 12 0.125000 12
5878.000 21 0.125000 21
5880.000 26 0.125000 26
5882.000 22 0.125000 22
5884.000 33 0.125000 33
5886.000 17 0.125000 17
5888.000 21 0.125000 21
5890.000 20 0.125000 20
5892.000 24 0.125000 24
5894.000 20 0.125000 20
5896.000 29 0.125000 29
5898.000 18 0.125000 18
5900.000 25 0.125000 25
5902.000 17 0.125000 17
5904.000 20 0.125000 20
5906.000 21 0.125000 21
5908.000 21 0.125000 21
5910.000 23 0.125000 23
5912.000 21 0.125000 21
5914.000 26 0.125000 26
5916.000 25 0.125000 25
5918.000 21 0.125000 21
5920.000 24 0.125000 24
5922.000 31 0.125000 31
5924.000 18 0.125000 18
5926.000 18 0.125000 18
5928.000 22 0.125000 22
5930.000 23 0.125000 23
5932.000 20 0.125000 20
5934.000 24 0.125000 24
5936.000 23 0.125000 23
5938.000 20 0.125000 20
5940.000 26 0.125000 26
5942.000 18 0.125000 18
5944.000 23 0.125000 23
5946.000 20 0.125000 20
5948.000 27 0.125000 27
5950.000 19 0.125000 19
5952.000 29 0.125000 29
5954.000 23 0.125000 23
5956.000 18 0.125000 18
5958.000 20 0.125000 20
5960.000 21 0.125000 21
5962.000 28 0.125000 28
5964.000 19 0.125000 19
5966.000 29 0.125000 29
5968.000 29 0.125000 29
5970.000 22 0.125000 22
5972.000 17 0.125000 17
5974.000 20 0.125000 20
5976.000 24 0.125000 24
5978.000 22 0.125000 22
5980.000 26 0.125000 26
5982.000 20 0.125000 20
5984.000 23 0.125000 23
5986.000 18 0.125000 18
5988.000 26 0.125000 26
5990.000 26 0.125000 26
5992.000 23 0.125000 23
5994.000 19 0.125000 19
5996.000 23 0.125000 23
5998.000 32 0.125000 32
6000.000 24 0.125000 24
6002.000 22 0.125000 22
6004.000 23 0.125000 23
6006.000 16 0.125000 16
6008.000 29 0.125000 29
6010.000 22 0.125000 22
6012.000 16 0.125000 16
6014.000 23 0.125000 23
6016.000 20 0.125000 20
6018.000 29 0.125000 29
6020.000 18 0.125000 18
6022.000 22 0.125000 22
6024.000 27 0.125000 27
6026.000 13 0.125000 13
6028.000 14 0.125000 14
6030.000 25 0.125000 25
6032.000 21 0.125000 21
6034.000 19 0.125000 19
6036.000 18 0.125000 18
6038.000 23 0.125000 23
6040.000 25 0.125000 25
6042.000 18 0.125000 18
6044.000 24 0.125000 24
6046.000 20 0.125000 20
6048.000 20 0.125000 20
6050.000 22 0.125000 22
6052.000 23 0.125000 23
6054.000 26 0.125000 26
6056.000 20 0.125000 20
6058.000 20 0.125000 20
6060.000 13 0.125000 13
6062.000 21 0.125000 21
6064.000 9 0.125000 9
6066.000 24 0.125000 24
6068.000 18 0.125000 18
6070.000 22 0.125000 22
6072.000 24 0.125000 24
6074.000 23 0.125000 23
6076.000 23 0.125000 23
6078.000 31 0.125000 31
6080.000 21 0.125000 21
6082.000 17 0.125000 17
6084.000 17 0.125000 17
6086.000 24 0.125000 24
6088.000 16 0.125000 16
6090.000 23 0.125000 23
6092.000 22 0.125000 22
6094.000 30 0.125000 30
6096.000 13 0.125000 13
6098.000 20 0.125000 20
6100.000 11 0.125000 11
6102.000 23 0.125000 23
6104.000 29 0.125000 29
6106.000 23 0.125000 23
6108.000 24 0.125000 24
6110.000 25 0.125000 25
6112.000 21 0.125000 21
6114.000 19 0.125000 19
6116.000 19 0.125000 19
6118.000 23 0.125000 23
6120.000 10 0.125000 10
6122.000 25 0.125000 25
6124.000 32 0.125000 32
6126.000 23 0.125000 23
6128.000 21 0.125000 21
6130.000 32 0.125000 32
6132.000 20 0.125000 20
6134.000 26 0.125000 26
6136.000 25 0.125000 25
6138.000 24 0.125000 24
6140.000 28 0.125000 28
6142.000 23 0.125000 23
6144.000 24 0.125000 24
6146.000 27 0.125000 27
6148.000 21 0.125000 21
6150.000 33 0.125000 33
6152.000 30 0.125000 30
6154.000 19 0.125000 19
6156.000 22 0.125000 22
6158.000 22 0.125000 22
6160.000 18 0.125000 18
6162.000 27 0.125000 27
6164.000 21 0.125000 21
6166.000 30 0.125000 30
6168.000 20 0.125000 20
6170.000 19 0.125000 19
6172.000 25 0.125000 25
6174.000 26 0.125000 26
6176.000 26 0.125000 26
6178.000 23 0.125000 23
6180.000 26 0.125000 26
6182.000 17 0.125000 17
6184.000 16 0.125000 16
6186.000 19 0.125000 19
6188.000 25 0.125000 25
6190.000 27 0.125000 27
6192.000 20 0.125000 20
6194.000 12 0.125000 12
6196.000 29 0.125000 29
6198.000 26 0.125000 26
6200.000 21 0.125000 21
6202.000 25 0.125000 25
6204.000 20 0.125000 20
6206.000 23 0.125000 23
6208.000 23 0.125000 23
6210.000 18 0.125000 18
6212.000 24 0.125000 24
6214.000 22 0.125000 22
6216.000 21 0.125000 21
6218.000 21 0.125000 21
6220.000 19 0.125000 19
6222.000 22 0.125000 22
6224.000 21 0.125000 21
6226.000 21 0.125000 21
6228.000 20 0.125000 20
6230.000 21 0.125000 21
6232.000 16 0.125000 16
6234.000 27 0.125000 27
6236.000 21 0.125000 21
6238.000 25 0.125000 25
6240.000 14 0.125000 14
6242.000 20 0.125000 20
6244.000 22 0.125000 22
6246.000 20 0.125000 20
6248.000 27 0.125000 27
6250.000 21 0.125000 21
6252.000 30 0.125000 30
6254.000 22 0.125000 22
6256.000 20 0.125000 20
6258.000 24 0.125000 24
6260.000 21 0.125000 21
6262.000 24 0.125000 24
6264.000 21 0.125000 21
6266.000 24 0.125000 24
6268.000 28 0.125000 28
6270.000 24 0.125000 24
6272.000 19 0.125000 19
6274.000 24 0.125000 24
6276.000 21 0.125000 21
6278.000 25 0.125000 25
6280.000 22 0.125000 22
6282.000 20 0.125000 20
6284.000 21 0.125000 21
6286.000 24 0.125000 24
6288.000 25 0.125000 25
6290.000 27 0.125000 27
6292.000 24 0.125000 24
6294.000 14 0.125000 14
6296.000 21 0.125000 21
6298.000 23 0.125000 23
6300.000 19 0.125000 19
6302.000 27 0.125000 27
6304.000 19 0.125000 19
6306.000 20 0.125000 20
6308.000 19 0.125000 19
6310.000 17 0.125000 17
6312.000 29 0.125000 29
6314.000 25 0.125000 25
6316.000 26 0.125000 26
6318.000 19 0.125000 19
6320.000 25 0.125000 25
6322.000 28 0.125000 28
6324.000 26 0.125000 26
6326.000 23 0.125000 23
6328.000 23 0.125000 23
6330.000 24 0.125000 24
6332.000 17 0.125000 17
6334.000 24 0.125000 24
6336.000 19 0.125000 19
6338.000 18 0.125000 18
6340.000 15 0.125000 15
6342.000 24 0.125000 24
6344.000 31 0.125000 31
6346.000 23 0.125000 23
6348.000 29 0.125000 29
6350.000 28 0.125000 28
6352.000 26 0.125000 26
6354.000 14 0.125000 14
6356.000 19 0.125000 19
6358.000 19 0.125000 19
6360.000 15 0.125000 15
6362.000 32 0.125000 32
6364.000 24 0.125000 24
6366.000 29 0.125000 29
6368.000 16 0.125000 16
6370.000 14 0.125000 14
6372.000 18 0.125000 18
6374.000 20 0.125000 20
6376.000 20 0.125000 20
6378.000 16 0.125000 16
6380.000 32 0.125000 32
6382.000 19 0.125000 19
6384.000 25 0.125000 25
6386.000 26 0.125000 26
6388.000 26 0.125000 26
6390.000 29 0.125000 29
6392.000 14 0.125000 14
6394.000 22 0.125000 22
6396.000 20 0.125000 20
6398.000 19 0.125000 19
6400.000 22 0.125000 22
6402.000 24 0.125000 24
6404.000 26 0.125000 26
6406.000 28 0.125000 28
6408.000 23 0.125000 23
6410.000 26 0.125000 26
6412.000 22 0.125000 22
6414.000 17 0.125000 17
6416.000 18 0.125000 18
6418.000 22 0.125000 22
6420.000 17 0.125000 17
6422.000 21 0.125000 21
6424.000 21 0.125000 21
6426.000 15 0.125000 15
6428.000 18 0.125000 18
6430.000 24 0.125000 24
6432.000 27 0.125000 27
6434.000 24 0.125000 24
6436.000 32 0.125000 32
6438.000 23 0.125000 23
6440.000 30 0.125000 30
6442.000 27 0.125000 27
6444.000 32 0.125000 32
6446.000 18 0.125000 18
6448.000 18 0.125000 18
6450.000 21 0.125000 21
6452.000 20 0.125000 20
6454.000 20 0.125000 20
6456.000 20 0.125000 20
6458.000 25 0.125000 25
6460.000 25 0.125000 25
6462.000 22 0.125000 22
6464.000 25 0.125000 25
6466.000 19 0.125000 19
6468.000 41 0.125000 41
6470.000 20 0.125000 20
6472.000 20 0.125000 20
6474.000 30 0.125000 30
6476.000 28 0.125000 28
6478.000 28 0.125000 28
6480.000 25 0.125000 25
6482.000 36 0.125000 36
6484.000 18 0.125000 18
6486.000 23 0.125000 23
6488.000 20 0.125000 20
6490.000 16 0.125000 16
6492.000 21 0.125000 21
6494.000 18 0.125000 18
6496.000 18 0.125000 18
6498.000 30 0.125000 30
6500.000 25 0.125000 25
6502.000 28 0.125000 28
6504.000 17 0.125000 17
6506.000 18 0.125000 18
6508.000 14 0.125000 14
6510.000 22 0.125000 22
6512.000 19 0.125000 19
6514.000 24 0.125000 24
6516.000 21 0.125000 21
6518.000 17 0.125000 17
6520.000 31 0.125000 31
6522.000 19 0.125000 19
6524.000 19 0.125000 19
6526.000 26 0.125000 26
6528.000 22 0.125000 22
6530.000 18 0.125000 18
6532.000 21 0.125000 21
6534.000 30 0.125000 30
6536.000 22 0.125000 22
6538.000 17 0.125000 17
6540.000 28 0.125000 28
6542.000 12 0.125000 12
6544.000 31 0.125000 31
6546.000 20 0.125000 20
6548.000 19 0.125000 19
6550.000 20 0.125000 20
6552.000 26 0.125000 26
6554.000 24 0.125000 24
6556.000 22 0.125000 22
6558.000 26 0.125000 26
6560.000 28 0.125000 28
6562.000 25 0.125000 25
6564.000 19 0.125000 19
6566.000 25 0.125000 25
6568.000 14 0.125000 14
6570.000 23 0.125000 23
6572.000 17 0.125000 17
6574.000 16 0.125000 16
6576.000 29 0.125000 29
6578.000 24 0.125000 24
6580.000 18 0.125000 18
6582.000 20 0.125000 20
6584.000 28 0.125000 28
6586.000 18 0.125000 18
6588.000 25 0.125000 25
6590.000 31 0.125000 31
6592.000 25 0.125000 25
6594.000 26 0.125000 26
6596.000 18 0.125000 18
6598.000 24 0.125000 24
6600.000 14 0.125000 14
6602.000 31 0.125000 31
6604.000 32 0.125000 32
6606.000 18 0.125000 18
6608.000 20 0.125000 20
6610.000 18 0.125000 18
6612.000 18 0.125000 18
6614.000 16 0.125000 16
6616.000 21 0.125000 21
6618.000 30 0.125000 30
6620.000 19 0.125000 19
6622.000 28 0.125000 28
6624.000 25 0.125000 25
6626.000 20 0.125000 20
6628.000 17 0.125000 17
6630.000 28 0.125000 28
6632.000 27 0.125000 27
6634.000 17 0.125000 17
6636.000 25 0.125000 25
6638.000 24 0.125000 24
6640.000 19 0.125000 19
6642.000 24 0.125000 24
6644.000 32 0.125000 32
6646.000 17 0.125000 17
6648.000 18 0.125000 18
6650.000 27 0.125000 27
6652.000 12 0.125000 12
6654.000 26 0.125000 26
6656.000 34 0.125000 34
6658.000 13 0.125000 13
6660.000 16 0.125000 16
6662.000 13 0.125000 13
6664.000 24 0.125000 24
6666.000 28 0.125000 28
6668.000 31 0.125000 31
6670.000 24 0.125000 24
6672.000 27 0.125000 27
6674.000 20 0.125000 20
6676.000 19 0.125000 19
6678.000 17 0.125000 17
6680.000 16 0.125000 16
6682.000 11 0.125000 11
6684.000 27 0.125000 27
6686.000 16 0.125000 16
6688.000 24 0.125000 24
6690.000 24 0.125000 24
6692.000 21 0.125000 21
6694.000 24 0.125000 24
6696.000 19 0.125000 19
6698.000 26 0.125000 26
6700.000 23 0.125000 23
6702.000 14 0.125000 14
6704.000 23 0.125000 23
6706.000 25 0.125000 25
6708.000 16 0.125000 16
6710.000 23 0.125000 23
6712.000 26 0.125000 26
6714.000 15 0.125000 15
6716.000 29 0.125000 29
6718.000 20 0.125000 20
6720.000 24 0.125000 24
6722.000 22 0.125000 22
6724.000 24 0.125000 24
6726.000 20 0.125000 20
6728.000 23 0.125000 23
6730.000 25 0.125000 25
6732.000 23 0.125000 23
6734.000 23 0.125000 23
6736.000 24 0.125000 24
6738.000 21 0.125000 21
6740.000 30 0.125000 30
6742.000 27 0.125000 27
6744.000 22 0.125000 22
6746.000 16 0.125000 16
6748.000 20 0.125000 20
6750.000 25 0.125000 25
6752.000 19 0.125000 19
6754.000 17 0.125000 17
6756.000 21 0.125000 21
6758.000 23 0.125000 23
6760.000 24 0.125000 24
6762.000 28 0.125000 28
6764.000 16 0.125000 16
6766.000 20 0.125000 20
6768.000 22 0.125000 22
6770.000 19 0.125000 19
6772.000 22 0.125000 22
6774.000 28 0.125000 28
6776.000 29 0.125000 29
6778.000 20 0.125000 20
6780.000 22 0.125000 22
6782.000 21 0.125000 21
6784.000 25 0.125000 25
6786.000 29 0.125000 29
6788.000 27 0.125000 27
6790.000 30 0.125000 30
6792.000 34 0.125000 34
6794.000 29 0.125000 29
6796.000 24 0.125000 24
6798.000 21 0.125000 21
6800.000 15 0.125000 15
6802.000 22 0.125000 22
6804.000 22 0.125000 22
6806.000 18 0.125000 18
6808.000 26 0.125000 26
6810.000 23 0.125000 23
6812.000 26 0.125000 26
6814.000 26 0.125000 26
6816.000 18 0.125000 18
6818.000 25 0.125000 25
6820.000 24 0.125000 24
6822.000 23 0.125000 23
6824.000 18 0.125000 18
6826.000 18 0.125000 18
6828.000 12 0.125000 12
6830.000 14 0.125000 14
6832.000 24 0.125000 24
6834.000 28 0.125000 28
6836.000 25 0.125000 25
6838.000 17 0.125000 17
6840.000 24 0.125000 24
6842.000 20 0.125000 20
6844.000 15 0.125000 15
6846.000 27 0.125000 27
6848.000 21 0.125000 21
6850.000 28 0.125000 28
6852.000 27 0.125000 27
6854.000 24 0.125000 24
6856.000 10 0.125000 10
6858.000 19 0.125000 19
6860.000 24 0.125000 24
6862.000 20 0.125000 20
6864.000 25 0.125000 25
6866.000 27 0.125000 27
6868.000 20 0.125000 20
6870.000 19 0.125000 19
6872.000 24 0.125000 24
6874.000 8 0.125000 8
6876.000 19 0.125000 19
6878.000 34 0.125000 34
6880.000 26 0.125000 26
6882.000 18 0.125000 18
6884.000 28 0.125000 28
6886.000 28 0.125000 28
6888.000 16 0.125000 16
6890.000 28 0.125000 28
6892.000 21 0.125000 21
6894.000 22 0.125000 22
6896.000 14 0.125000 14
6898.000 20 0.125000 20
6900.000 21 0.125000 21
6902.000 23 0.125000 23
6904.000 18 0.125000 18
6906.000 26 0.125000 26
6908.000 21 0.125000 21
6910.000 22 0.125000 22
6912.000 26 0.125000 26
6914.000 22 0.125000 22
6916.000 14 0.125000 14
6918.000 26 0.125000 26
6920.000 33 0.125000 33
6922.000 21 0.125000 21
6924.000 24 0.125000 24
6926.000 28 0.125000 28
6928.000 21 0.125000 21
6930.000 23 0.125000 23
6932.000 19 0.125000 19
6934.000 17 0.125000 17
6936.000 20 0.125000 20
6938.000 25 0.125000 25
6940.000 18 0.125000 18
6942.000 16 0.125000 16
6944.000 26 0.125000 26
6946.000 21 0.125000 21
6948.000 13 0.125000 13
6950.000 19 0.125000 19
6952.000 22 0.125000 22
6954.000 27 0.125000 27
6956.000 23 0.125000 23
6958.000 23 0.125000 23
6960.000 11 0.125000 11
6962.000 29 0.125000 29
6964.000 25 0.125000 25
6966.000 21 0.125000 21
6968.000 31 0.125000 31
6970.000 18 0.125000 18
6972.000 35 0.125000 35
6974.000 17 0.125000 17
6976.000 25 0.125000 25
6978.000 26 0.125000 26
6980.000 17 0.125000 17
6982.000 20 0.125000 20
6984.000 21 0.125000 21
6986.000 25 0.125000 25
6988.000 17 0.125000 17
6990.000 21 0.125000 21
6992.000 31 0.125000 31
6994.000 34 0.125000 34
6996.000 23 0.125000 23
6998.000 18 0.125000 18
7000.000 18 0.125000 18
7002.000 21 0.125000 21
7004.000 32 0.125000 32
7006.000 20 0.125000 20
7008.000 20 0.125000 20
7010.000 32 0.125000 32
7012.000 25 0.125000 25
7014.000 22 0.125000 22
7016.000 22 0.125000 22
7018.000 19 0.125000 19
7020.000 24 0.125000 24
7022.000 28 0.125000 28
7024.000 25 0.125000 25
7026.000 24 0.125000 24
7028.000 21 0.125000 21
7030.000 14 0.125000 14
7032.000 19 0.125000 19
7034.000 20 0.125000 20
7036.000 20 0.125000 20
7038.000 19 0.125000 19
7040.000 27 0.125000 27
7042.000 23 0.125000 23
7044.000 25 0.125000 25
7046.000 23 0.125000 23
7048.000 26 0.125000 26
7050.000 23 0.125000 23
7052.000 24 0.125000 24
7054.000 22 0.125000 22
7056.000 24 0.125000 24
7058.000 19 0.125000 19
7060.000 24 0.125000 24
7062.000 20 0.125000 20
7064.000 32 0.125000 32
7066.000 21 0.125000 21
7068.000 22 0.125000 22
7070.000 31 0.125000 31
7072.000 22 0.125000 22
7074.000 19 0.125000 19
7076.000 22 0.125000 22
7078.000 23 0.125000 23
7080.000 21 0.125000 21
7082.000 37 0.125000 37
7084.000 25 0.125000 25
7086.000 18 0.125000 18
7088.000 22 0.125000 22
7090.000 23 0.125000 23
7092.000 24 0.125000 24
7094.000 27 0.125000 27
7096.000 30 0.125000 30
7098.000 18 0.125000 18
7100.000 18 0.125000 18
7102.000 29 0.125000 29
7104.000 28 0.125000 28
7106.000 13 0.125000 13
7108.000 28 0.125000 28
7110.000 23 0.125000 23
7112.000 20 0.125000 20
7114.000 20 0.125000 20
7116.000 27 0.125000 27
7118.000 17 0.125000 17
7120.000 19 0.125000 19
7122.000 19 0.125000 19
7124.000 9 0.125000 9
7126.000 18 0.125000 18
7128.000 26 0.125000 26
7130.000 23 0.125000 23
7132.000 28 0.125000 28
7134.000 23 0.125000 23
7136.000 35 0.125000 35
7138.000 27 0.125000 27
7140.000 19 0.125000 19
7142.000 20 0.125000 20
7144.000 22 0.125000 22
7146.000 23 0.125000 23
7148.000 24 0.125000 24
7150.000 19 0.125000 19
7152.000 22 0.125000 22
7154.000 28 0.125000 28
7156.000 22 0.125000 22
7158.000 24 0.125000 24
7160.000 22 0.125000 22
7162.000 20 0.125000 20
7164.000 22 0.125000 22
7166.000 20 0.125000 20
7168.000 32 0.125000 32
7170.000 22 0.125000 22
7172.000 19 0.125000 19
7174.000 16 0.125000 16
7176.000 21 0.125000 21
7178.000 25 0.125000 25
7180.000 26 0.125000 26
7182.000 26 0.125000 26
7184.000 19 0.125000 19
7186.000 24 0.125000 24
7188.000 22 0.125000 22
7190.000 26 0.125000 26
7192.000 24 0.125000 24
7194.000 20 0.125000 20
7196.000 28 0.125000 28
7198.000 15 0.125000 15
7200.000 25 0.125000 25
7202.000 15 0.125000 15
7204.000 25 0.125000 25
7206.000 18 0.125000 18
7208.000 19 0.125000 19
7210.000 29 0.125000 29
7212.000 22 0.125000 22
7214.000 18 0.125000 18
7216.000 23 0.125000 23
7218.000 13 0.125000 13
7220.000 27 0.125000 27
7222.000 23 0.125000 23
7224.000 15 0.125000 15
7226.000 23 0.125000 23
7228.000 15 0.125000 15
7230.000 26 0.125000 26
7232.000 21 0.125000 21
7234.000 21 0.125000 21
7236.000 16 0.125000 16
7238.000 22 0.125000 22
7240.000 36 0.125000 36
7242.000 32 0.125000 32
7244.000 15 0.125000 15
7246.000 21 0.125000 21
7248.000 27 0.125000 27
7250.000 20 0.125000 20
7252.000 28 0.125000 28
7254.000 19 0.125000 19
7256.000 27 0.125000 27
7258.000 20 0.125000 20
7260.000 20 0.125000 20
7262.000 30 0.125000 30
7264.000 21 0.125000 21
7266.000 20 0.125000 20
7268.000 23 0.125000 23
7270.000 22 0.125000 22
7272.000 29 0.125000 29
7274.000 20 0.125000 20
7276.000 15 0.125000 15
7278.000 14 0.125000 14
7280.000 21 0.125000 21
7282.000 21 0.125000 21
7284.000 31 0.125000 31
7286.000 21 0.125000 21
7288.000 27 0.125000 27
7290.000 30 0.125000 30
7292.000 20 0.125000 20
7294.000 17 0.125000 17
7296.000 23 0.125000 23
7298.000 25 0.125000 25
7300.000 26 0.125000 26
7302.000 22 0.125000 22
7304.000 24 0.125000 24
7306.000 20 0.125000 20
7308.000 19 0.125000 19
7310.000 24 0.125000 24
7312.000 24 0.125000 24
7314.000 17 0.125000 17
7316.000 26 0.125000 26
7318.000 21 0.125000 21
7320.000 20 0.125000 20
7322.000 20 0.125000 20
7324.000 31 0.125000 31
7326.000 30 0.125000 30
7328.000 18 0.125000 18
7330.000 15 0.125000 15
7332.000 22 0.125000 22
7334.000 18 0.125000 18
7336.000 24 0.125000 24
7338.000 25 0.125000 25
7340.000 27 0.125000 27
7342.000 20 0.125000 20
7344.000 24 0.125000 24
7346.000 18 0.125000 18
7348.000 21 0.125000 21
7350.000 22 0.125000 22
7352.000 26 0.125000 26
7354.000 27 0.125000 27
7356.000 26 0.125000 26
7358.000 21 0.125000 21
7360.000 24 0.125000 24
7362.000 23 0.125000 23
7364.000 16 0.125000 16
7366.000 11 0.125000 11
7368.000 16 0.125000 16
7370.000 25 0.125000 25
7372.000 25 0.125000 25
7374.000 19 0.125000 19
7376.000 14 0.125000 14
7378.000 18 0.125000 18
7380.000 20 0.125000 20
7382.000 30 0.125000 30
7384.000 27 0.125000 27
7386.000 28 0.125000 28
7388.000 27 0.125000 27
7390.000 15 0.125000 15
7392.000 23 0.125000 23
7394.000 34 0.125000 34
7396.000 23 0.125000 23
7398.000 17 0.125000 17
7400.000 18 0.125000 18
7402.000 18 0.125000 18
7404.000 27 0.125000 27
7406.000 21 0.125000 21
7408.000 16 0.125000 16
7410.000 21 0.125000 21
7412.000 27 0.125000 27
7414.000 23 0.125000 23
7416.000 24 0.125000 24
7418.000 19 0.125000 19
7420.000 27 0.125000 27
7422.000 27 0.125000 27
7424.000 22 0.125000 22
7426.000 24 0.125000 24
7428.000 22 0.125000 22
7430.000 22 0.125000 22
7432.000 24 0.125000 24
7434.000 23 0.125000 23
7436.000 21 0.125000 21
7438.000 22 0.125000 22
7440.000 24 0.125000 24
7442.000 22 0.125000 22
7444.000 19 0.125000 19
7446.000 17 0.125000 17
7448.000 22 0.125000 22
7450.000 30 0.125000 30
7452.000 21 0.125000 21
7454.000 17 0.125000 17
7456.000 26 0.125000 26
7458.000 20 0.125000 20
7460.000 26 0.125000 26
7462.000 28 0.125000 28
7464.000 20 0.125000 20
7466.000 28 0.125000 28
7468.000 23 0.125000 23
7470.000 28 0.125000 28
7472.000 22 0.125000 22
7474.000 29 0.125000 29
7476.000 24 0.125000 24
7478.000 20 0.125000 20
7480.000 30 0.125000 30
7482.000 22 0.125000 22
7484.000 24 0.125000 24
7486.000 22 0.125000 22
7488.000 17 0.125000 17
7490.000 17 0.125000 17
7492.000 27 0.125000 27
7494.000 26 0.125000 26
7496.000 20 0.125000 20
7498.000 21 0.125000 21
7500.000 19 0.125000 19
7502.000 22 0.125000 22
7504.000 25 0.125000 25
7506.000 25 0.125000 25
7508.000 22 0.125000 22
7510.000 11 0.125000 11
7512.000 26 0.125000 26
7514.000 22 0.125000 22
7516.000 33 0.125000 33
7518.000 23 0.125000 23
7520.000 25 0.125000 25
7522.000 24 0.125000 24
7524.000 15 0.125000 15
7526.000 28 0.125000 28
7528.000 17 0.125000 17
7530.000 16 0.125000 16
7532.000 17 0.125000 17
7534.000 22 0.125000 22
7536.000 26 0.125000 26
7538.000 16 0.125000 16
7540.000 23 0.125000 23
7542.000 31 0.125000 31
7544.000 31 0.125000 31
7546.000 24 0.125000 24
7548.000 22 0.125000 22
7550.000 26 0.125000 26
7552.000 35 0.125000 35
7554.000 19 0.125000 19
7556.000 22 0.125000 22
7558.000 19 0.125000 19
7560.000 17 0.125000 17
7562.000 33 0.125000 33
7564.000 24 0.125000 24
7566.000 27 0.125000 27
7568.000 10 0.125000 10
7570.000 23 0.125000 23
7572.000 27 0.125000 27
7574.000 14 0.125000 14
7576.000 24 0.125000 24
7578.000 22 0.125000 22
7580.000 23 0.125000 23
7582.000 23 0.125000 23
7584.000 21 0.125000 21
7586.000 22 0.125000 22
7588.000 29 0.125000 29
7590.000 20 0.125000 20
7592.000 20 0.125000 20
7594.000 16 0.125000 16
7596.000 16 0.125000 16
7598.000 17 0.125000 17
7600.000 21 0.125000 21
7602.000 25 0.125000 25
7604.000 30 0.125000 30
7606.000 23 0.125000 23
7608.000 23 0.125000 23
7610.000 29 0.125000 29
7612.000 18 0.125000 18
7614.000 22 0.125000 22
7616.000 21 0.125000 21
7618.000 25 0.125000 25
7620.000 23 0.125000 23
7622.000 29 0.125000 29
7624.000 32 0.125000 32
7626.000 35 0.125000 35
7628.000 23 0.125000 23
7630.000 24 0.125000 24
7632.000 26 0.125000 26
7634.000 25 0.125000 25
7636.000 25 0.125000 25
7638.000 32 0.125000 32
7640.000 17 0.125000 17
7642.000 21 0.125000 21
7644.000 25 0.125000 25
7646.000 22 0.125000 22
7648.000 22 0.125000 22
7650.000 19 0.125000 19
7652.000 24 0.125000 24
7654.000 26 0.125000 26
7656.000 18 0.125000 18
7658.000 20 0.125000 20
7660.000 19 0.125000 19
7662.000 19 0.125000 19
7664.000 21 0.125000 21
7666.000 20 0.125000 20
7668.000 13 0.125000 13
7670.000 21 0.125000 21
7672.000 31 0.125000 31
7674.000 22 0.125000 22
7676.000 28 0.125000 28
7678.000 13 0.125000 13
7680.000 32 0.125000 32
7682.000 29 0.125000 29
7684.000 24 0.125000 24
7686.000 32 0.125000 32
7688.000 18 0.125000 18
7690.000 15 0.125000 15
7692.000 20 0.125000 20
7694.000 29 0.125000 29
7696.000 25 0.125000 25
7698.000 21 0.125000 21
7700.000 23 0.125000 23
7702.000 27 0.125000 27
7704.000 16 0.125000 16
7706.000 23 0.125000 23
7708.000 25 0.125000 25
7710.000 28 0.125000 28
7712.000 21 0.125000 21
7714.000 22 0.125000 22
7716.000 26 0.125000 26
7718.000 19 0.125000 19
7720.000 24 0.125000 24
7722.000 33 0.125000 33
7724.000 22 0.125000 22
7726.000 25 0.125000 25
7728.000 27 0.125000 27
7730.000 14 0.125000 14
7732.000 16 0.125000 16
7734.000 23 0.125000 23
7736.000 26 0.125000 26
7738.000 24 0.125000 24
7740.000 31 0.125000 31
7742.000 21 0.125000 21
7744.000 26 0.125000 26
7746.000 25 0.125000 25
7748.000 26 0.125000 26
7750.000 28 0.125000 28
7752.000 29 0.125000 29
7754.000 19 0.125000 19
7756.000 21 0.125000 21
7758.000 17 0.125000 17
7760.000 19 0.125000 19
7762.000 20 0.125000 20
7764.000 23 0.125000 23
7766.000 27 0.125000 27
7768.000 22 0.125000 22
7770.000 24 0.125000 24
7772.000 24 0.125000 24
7774.000 23 0.125000 23
7776.000 20 0.125000 20
7778.000 20 0.125000 20
7780.000 27 0.125000 27
7782.000 29 0.125000 29
7784.000 20 0.125000 20
7786.000 25 0.125000 25
7788.000 19 0.125000 19
7790.000 24 0.125000 24
7792.000 30 0.125000 30
7794.000 22 0.125000 22
7796.000 22 0.125000 22
7798.000 15 0.125000 15
7800.000 22 0.125000 22
7802.000 14 0.125000 14
7804.000 24 0.125000 24
7806.000 15 0.125000 15
7808.000 16 0.125000 16
7810.000 17 0.125000 17
7812.000 26 0.125000 26
7814.000 33 0.125000 33
7816.000 21 0.125000 21
7818.000 22 0.125000 22
7820.000 19 0.125000 19
7822.000 11 0.125000 11
7824.000 23 0.125000 23
7826.000 27 0.125000 27
7828.000 20 0.125000 20
7830.000 25 0.125000 25
7832.000 13 0.125000 13
7834.000 22 0.125000 22
7836.000 24 0.125000 24
7838.000 17 0.125000 17
7840.000 19 0.125000 19
7842.000 25 0.125000 25
7844.000 20 0.125000 20
7846.000 21 0.125000 21
7848.000 30 0.125000 30
7850.000 19 0.125000 19
7852.000 17 0.125000 17
7854.000 24 0.125000 24
7856.000 27 0.125000 27
7858.000 21 0.125000 21
7860.000 22 0.125000 22
7862.000 17 0.125000 17
7864.000 23 0.125000 23
7866.000 17 0.125000 17
7868.000 27 0.125000 27
7870.000 23 0.125000 23
7872.000 20 0.125000 20
7874.000 24 0.125000 24
7876.000 17 0.125000 17
7878.000 16 0.125000 16
7880.000 27 0.125000 27
7882.000 28 0.125000 28
7884.000 19 0.125000 19
7886.000 22 0.125000 22
7888.000 21 0.125000 21
7890.000 25 0.125000 25
7892.000 19 0.125000 19
7894.000 23 0.125000 23
7896.000 22 0.125000 22
7898.000 13 0.125000 13
7900.000 28 0.125000 28
7902.000 23 0.125000 23
7904.000 24 0.125000 24
7906.000 16 0.125000 16
7908.000 12 0.125000 12
7910.000 13 0.125000 13
7912.000 23 0.125000 23
7914.000 29 0.125000 29
7916.000 26 0.125000 26
7918.000 23 0.125000 23
7920.000 22 0.125000 22
7922.000 23 0.125000 23
7924.000 20 0.125000 20
7926.000 35 0.125000 35
7928.000 31 0.125000 31
7930.000 26 0.125000 26
7932.000 18 0.125000 18
7934.000 14 0.125000 14
7936.000 20 0.125000 20
7938.000 18 0.125000 18
7940.000 16 0.125000 16
7942.000 21 0.125000 21
7944.000 21 0.125000 21
7946.000 22 0.125000 22
7948.000 23 0.125000 23
7950.000 22 0.125000 22
7952.000 25 0.125000 25
7954.000 22 0.125000 22
7956.000 23 0.125000 23
7958.000 25 0.125000 25
7960.000 21 0.125000 21
7962.000 20 0.125000 20
7964.000 20 0.125000 20
7966.000 24 0.125000 24
7968.000 20 0.125000 20
7970.000 25 0.125000 25
7972.000 26 0.125000 26
7974.000 18 0.125000 18
7976.000 23 0.125000 23
7978.000 24 0.125000 24
7980.000 24 0.125000 24
7982.000 25 0.125000 25
7984.000 17 0.125000 17
7986.000 21 0.125000 21
7988.000 25 0.125000 25
7990.000 18 0.125000 18
7992.000 12 0.125000 12
7994.000 22 0.125000 22
7996.000 14 0.125000 14
7998.000 27 0.125000 27
8000.000 18 0.125000 18
8002.000 18 0.125000 18
8004.000 26 0.125000 26
8006.000 19 0.125000 19
8008.000 21 0.125000 21
8010.000 27 0.125000 27
8012.000 22 0.125000 22
8014.000 21 0.125000 21
8016.000 25 0.125000 25
8018.000 27 0.125000 27
8020.000 26 0.125000 26
8022.000 18 0.125000 18
8024.000 25 0.125000 25
8026.000 20 0.125000 20
8028.000 21 0.125000 21
8030.000 20 0.125000 20
8032.000 24 0.125000 24
8034.000 22 0.125000 22
8036.000 18 0.125000 18
8038.000 26 0.125000 26
8040.000 25 0.125000 25
8042.000 24 0.125000 24
8044.000 21 0.125000 21
8046.000 21 0.125000 21
8048.000 23 0.125000 23
8050.000 22 0.125000 22
8052.000 26 0.125000 26
8054.000 21 0.125000 21
8056.000 25 0.125000 25
8058.000 24 0.125000 24
8060.000 22 0.125000 22
8062.000 19 0.125000 19
8064.000 20 0.125000 20
8066.000 17 0.125000 17
8068.000 18 0.125000 18
8070.000 21 0.125000 21
8072.000 18 0.125000 18
8074.000 20 0.125000 20
8076.000 17 0.125000 17
8078.000 18 0.125000 18
8080.000 21 0.125000 21
8082.000 18 0.125000 18
8084.000 18 0.125000 18
8086.000 21 0.125000 21
8088.000 16 0.125000 16
8090.000 26 0.125000 26
8092.000 28 0.125000 28
8094.000 25 0.125000 25
8096.000 25 0.125000 25
8098.000 19 0.125000 19
8100.000 23 0.125000 23
8102.000 26 0.125000 26
8104.000 19 0.125000 19
8106.000 20 0.125000 20
8108.000 30 0.125000 30
8110.000 26 0.125000 26
8112.000 24 0.125000 24
8114.000 23 0.125000 23
8116.000 25 0.125000 25
8118.000 30 0.125000 30
8120.000 22 0.125000 22
8122.000 26 0.125000 26
8124.000 18 0.125000 18
8126.000 19 0.125000 19
8128.000 24 0.125000 24
8130.000 24 0.125000 24
8132.000 20 0.125000 20
8134.000 22 0.125000 22
8136.000 21 0.125000 21
8138.000 25 0.125000 25
8140.000 30 0.125000 30
8142.000 20 0.125000 20
8144.000 14 0.125000 14
8146.000 25 0.125000 25
8148.000 30 0.125000 30
8150.000 21 0.125000 21
8152.000 20 0.125000 20
8154.000 28 0.125000 28
8156.000 29 0.125000 29
8158.000 14 0.125000 14
8160.000 22 0.125000 22
8162.000 18 0.125000 18
8164.000 22 0.125000 22
8166.000 31 0.125000 31
8168.000 15 0.125000 15
8170.000 27 0.125000 27
8172.000 21 0.125000 21
8174.000 25 0.125000 25
8176.000 18 0.125000 18
8178.000 14 0.125000 14
8180.000 22 0.125000 22
8182.000 22 0.125000 22
8184.000 25 0.125000 25
8186.000 18 0.125000 18
8188.000 18 0.125000 18
8190.000 23 0.125000 23
8192.000 23 0.125000 23
8194.000 24 0.125000 24
8196.000 24 0.125000 24
8198.000 27 0.125000 27
8200.000 18 0.125000 18
8202.000 17 0.125000 17
8204.000 22 0.125000 22
8206.000 19 0.125000 19
8208.000 20 0.125000 20
8210.000 19 0.125000 19
8212.000 26 0.125000 26
8214.000 24 0.125000 24
8216.000 24 0.125000 24
8218.000 23 0.125000 23
8220.000 22 0.125000 22
8222.000 21 0.125000 21
8224.000 18 0.125000 18
8226.000 23 0.125000 23
8228.000 21 0.125000 21
8230.000 22 0.125000 22
8232.000 18 0.125000 18
8234.000 19 0.125000 19
8236.000 27 0.125000 27
8238.000 20 0.125000 20
8240.000 20 0.125000 20
8242.000 18 0.125000 18
8244.000 19 0.125000 19
8246.000 21 0.125000 21
8248.000 21 0.125000 21
8250.000 26 0.125000 26
8252.000 26 0.125000 26
8254.000 21 0.125000 21
8256.000 32 0.125000 32
8258.000 14 0.125000 14
8260.000 22 0.125000 22
8262.000 20 0.125000 20
8264.000 22 0.125000 22
8266.000 19 0.125000 19
8268.000 25 0.125000 25
8270.000 18 0.125000 18
8272.000 22 0.125000 22
8274.000 18 0.125000 18
8276.000 20 0.125000 20
8278.000 26 0.125000 26
8280.000 23 0.125000 23
8282.000 23 0.125000 23
8284.000 19 0.125000 19
8286.000 15 0.125000 15
8288.000 24 0.125000 24
8290.000 19 0.125000 19
8292.000 14 0.125000 14
8294.000 20 0.125000 20
8296.000 20 0.125000 20
8298.000 26 0.125000 26
8300.000 32 0.125000 32
8302.000 26 0.125000 26
8304.000 22 0.125000 22
8306.000 19 0.125000 19
8308.000 17 0.125000 17
8310.000 21 0.125000 21
8312.000 31 0.125000 31
8314.000 16 0.125000 16
8316.000 25 0.125000 25
8318.000 20 0.125000 20
8320.000 24 0.125000 24
8322.000 23 0.125000 23
8324.000 24 0.125000 24
8326.000 18 0.125000 18
8328.000 18 0.125000 18
8330.000 19 0.125000 19
8332.000 16 0.125000 16
8334.000 17 0.125000 17
8336.000 26 0.125000 26
8338.000 24 0.125000 24
8340.000 19 0.125000 19
8342.000 23 0.125000 23
8344.000 19 0.125000 19
8346.000 23 0.125000 23
8348.000 32 0.125000 32
8350.000 16 0.125000 16
8352.000 19 0.125000 19
8354.000 24 0.125000 24
8356.000 19 0.125000 19
8358.000 20 0.125000 20
8360.000 23 0.125000 23
8362.000 21 0.125000 21
8364.000 20 0.125000 20
8366.000 27 0.125000 27
8368.000 18 0.125000 18
8370.000 19 0.125000 19
8372.000 13 0.125000 13
8374.000 22 0.125000 22
8376.000 23 0.125000 23
8378.000 23 0.125000 23
8380.000 28 0.125000 28
8382.000 21 0.125000 21
8384.000 15 0.125000 15
8386.000 25 0.125000 25
8388.000 19 0.125000 19
8390.000 18 0.125000 18
8392.000 24 0.125000 24
8394.000 23 0.125000 23
8396.000 24 0.125000 24
8398.000 13 0.125000 13
8400.000 30 0.125000 30
8402.000 19 0.125000 19
8404.000 24 0.125000 24
8406.000 21 0.125000 21
8408.000 21 0.125000 21
8410.000 19 0.125000 19
8412.000 30 0.125000 30
8414.000 30 0.125000 30
8416.000 15 0.125000 15
8418.000 20 0.125000 20
8420.000 27 0.125000 27
8422.000 16 0.125000 16
8424.000 23 0.125000 23
8426.000 24 0.125000 24
8428.000 19 0.125000 19
8430.000 24 0.125000 24
8432.000 31 0.125000 31
8434.000 23 0.125000 23
8436.000 20 0.125000 20
8438.000 30 0.125000 30
8440.000 25 0.125000 25
8442.000 16 0.125000 16
8444.000 19 0.125000 19
8446.000 20 0.125000 20
8448.000 25 0.125000 25
8450.000 11 0.125000 11
8452.000 21 0.125000 21
8454.000 21 0.125000 21
8456.000 17 0.125000 17
8458.000 21 0.125000 21
8460.000 19 0.125000 19
8462.000 14 0.125000 14
8464.000 26 0.125000 26
8466.000 17 0.125000 17
8468.000 15 0.125000 15
8470.000 24 0.125000 24
8472.000 25 0.125000 25
8474.000 19 0.125000 19
8476.000 17 0.125000 17
8478.000 23 0.125000 23
8480.000 21 0.125000 21
8482.000 21 0.125000 21
8484.000 19 0.125000 19
8486.000 19 0.125000 19
8488.000 26 0.125000 26
8490.000 16 0.125000 16
8492.000 19 0.125000 19
8494.000 20 0.125000 20
8496.000 29 0.125000 29
8498.000 16 0.125000 16
8500.000 24 0.125000 24
8502.000 26 0.125000 26
8504.000 30 0.125000 30
8506.000 23 0.125000 23
8508.000 19 0.125000 19
8510.000 28 0.125000 28
8512.000 28 0.125000 28
8514.000 20 0.125000 20
8516.000 19 0.125000 19
8518.000 22 0.125000 22
8520.000 27 0.125000 27
8522.000 17 0.125000 17
8524.000 24 0.125000 24
8526.000 24 0.125000 24
8528.000 29 0.125000 29
8530.000 18 0.125000 18
8532.000 24 0.125000 24
8534.000 19 0.125000 19
8536.000 21 0.125000 21
8538.000 23 0.125000 23
8540.000 23 0.125000 23
8542.000 18 0.125000 18
8544.000 24 0.125000 24
8546.000 29 0.125000 29
8548.000 18 0.125000 18
8550.000 14 0.125000 14
8552.000 20 0.125000 20
8554.000 29 0.125000 29
8556.000 15 0.125000 15
8558.000 21 0.125000 21
8560.000 20 0.125000 20
8562.000 23 0.125000 23
8564.000 33 0.125000 33
8566.000 19 0.125000 19
8568.000 17 0.125000 17
8570.000 30 0.125000 30
8572.000 22 0.125000 22
8574.000 18 0.125000 18
8576.000 20 0.125000 20
8578.000 27 0.125000 27
8580.000 17 0.125000 17
8582.000 17 0.125000 17
8584.000 20 0.125000 20
8586.000 22 0.125000 22
8588.000 33 0.125000 33
8590.000 17 0.125000 17
8592.000 30 0.125000 30
8594.000 31 0.125000 31
8596.000 12 0.125000 12
8598.000 17 0.125000 17
8600.000 22 0.125000 22
8602.000 25 0.125000 25
8604.000 23 0.125000 23
8606.000 31 0.125000 31
8608.000 24 0.125000 24
8610.000 17 0.125000 17
8612.000 21 0.125000 21
8614.000 29 0.125000 29
8616.000 19 0.125000 19
8618.000 19 0.125000 19
8620.000 31 0.125000 31
8622.000 26 0.125000 26
8624.000 19 0.125000 19
8626.000 17 0.125000 17
8628.000 18 0.125000 18
8630.000 22 0.125000 22
8632.000 28 0.125000 28
8634.000 21 0.125000 21
8636.000 21 0.125000 21
8638.000 24 0.125000 24
8640.000 21 0.125000 21
8642.000 19 0.125000 19
8644.000 24 0.125000 24
8646.000 21 0.125000 21
8648.000 13 0.125000 13
8650.000 19 0.125000 19
8652.000 22 0.125000 22
8654.000 26 0.125000 26
8656.000 23 0.125000 23
8658.000 21 0.125000 21
8660.000 22 0.125000 22
8662.000 22 0.125000 22
8664.000 20 0.125000 20
8666.000 16 0.125000 16
8668.000 21 0.125000 21
8670.000 25 0.125000 25
8672.000 21 0.125000 21
8674.000 12 0.125000 12
8676.000 21 0.125000 21
8678.000 17 0.125000 17
8680.000 23 0.125000 23
8682.000 21 0.125000 21
8684.000 19 0.125000 19
8686.000 33 0.125000 33
8688.000 28 0.125000 28
8690.000 24 0.125000 24
8692.000 24 0.125000 24
8694.000 21 0.125000 21
8696.000 26 0.125000 26
8698.000 27 0.125000 27
8700.000 14 0.125000 14
8702.000 28 0.125000 28
8704.000 22 0.125000 22
8706.000 22 0.125000 22
8708.000 25 0.125000 25
8710.000 27 0.125000 27
8712.000 13 0.125000 13
8714.000 25 0.125000 25
8716.000 29 0.125000 29
8718.000 20 0.125000 20
8720.000 28 0.125000 28
8722.000 31 0.125000 31
8724.000 24 0.125000 24
8726.000 21 0.125000 21
8728.000 20 0.125000 20
8730.000 19 0.125000 19
8732.000 13 0.125000 13
8734.000 20 0.125000 20
8736.000 20 0.125000 20
8738.000 26 0.125000 26
8740.000 25 0.125000 25
8742.000 18 0.125000 18
8744.000 24 0.125000 24
8746.000 19 0.125000 19
8748.000 26 0.125000 26
8750.000 21 0.125000 21
8752.000 22 0.125000 22
8754.000 22 0.125000 22
8756.000 25 0.125000 25
8758.000 24 0.125000 24
8760.000 16 0.125000 16
8762.000 22 0.125000 22
8764.000 17 0.125000 17
8766.000 26 0.125000 26
8768.000 22 0.125000 22
8770.000 20 0.125000 20
8772.000 20 0.125000 20
8774.000 12 0.125000 12
8776.000 21 0.125000 21
8778.000 20 0.125000 20
8780.000 29 0.125000 29
8782.000 24 0.125000 24
8784.000 31 0.125000 31
8786.000 17 0.125000 17
8788.000 29 0.125000 29
8790.000 27 0.125000 27
8792.000 25 0.125000 25
8794.000 33 0.125000 33
8796.000 24 0.125000 24
8798.000 23 0.125000 23
8800.000 25 0.125000 25
8802.000 26 0.125000 26
8804.000 18 0.125000 18
8806.000 14 0.125000 14
8808.000 18 0.125000 18
8810.000 15 0.125000 15
8812.000 22 0.125000 22
8814.000 26 0.125000 26
8816.000 22 0.125000 22
8818.000 21 0.125000 21
8820.000 29 0.125000 29
8822.000 28 0.125000 28
8824.000 25 0.125000 25
8826.000 18 0.125000 18
8828.000 16 0.125000 16
8830.000 36 0.125000 36
8832.000 23 0.125000 23
8834.000 26 0.125000 26
8836.000 26 0.125000 26
8838.000 22 0.125000 22
8840.000 21 0.125000 21
8842.000 21 0.125000 21
8844.000 23 0.125000 23
8846.000 20 0.125000 20
8848.000 20 0.125000 20
8850.000 25 0.125000 25
8852.000 25 0.125000 25
8854.000 17 0.125000 17
8856.000 27 0.125000 27
8858.000 24 0.125000 24
8860.000 19 0.125000 19
8862.000 25 0.125000 25
8864.000 19 0.125000 19
8866.000 23 0.125000 23
8868.000 24 0.125000 24
8870.000 18 0.125000 18
8872.000 24 0.125000 24
8874.000 25 0.125000 25
8876.000 17 0.125000 17
8878.000 17 0.125000 17
8880.000 16 0.125000 16
8882.000 17 0.125000 17
8884.000 22 0.125000 22
8886.000 8 0.125000 8
8888.000 30 0.125000 30
8890.000 19 0.125000 19
8892.000 22 0.125000 22
8894.000 17 0.125000 17
8896.000 17 0.125000 17
8898.000 27 0.125000 27
8900.000 25 0.125000 25
8902.000 23 0.125000 23
8904.000 22 0.125000 22
8906.000 21 0.125000 21
8908.000 25 0.125000 25
8910.000 22 0.125000 22
8912.000 23 0.125000 23
8914.000 25 0.125000 25
8916.000 25 0.125000 25
8918.000 25 0.125000 25
8920.000 20 0.125000 20
8922.000 21 0.125000 21
8924.000 22 0.125000 22
8926.000 26 0.125000 26
8928.000 27 0.125000 27
8930.000 17 0.125000 17
8932.000 34 0.125000 34
8934.000 27 0.125000 27
8936.000 23 0.125000 23
8938.000 18 0.125000 18
8940.000 21 0.125000 21
8942.000 21 0.125000 21
8944.000 18 0.125000 18
8946.000 20 0.125000 20
8948.000 25 0.125000 25
8950.000 21 0.125000 21
8952.000 22 0.125000 22
8954.000 20 0.125000 20
8956.000 22 0.125000 22
8958.000 22 0.125000 22
8960.000 24 0.125000 24
8962.000 18 0.125000 18
8964.000 24 0.125000 24
8966.000 21 0.125000 21
8968.000 20 0.125000 20
8970.000 35 0.125000 35
8972.000 20 0.125000 20
8974.000 17 0.125000 17
8976.000 20 0.125000 20
8978.000 20 0.125000 20
8980.000 27 0.125000 27
8982.000 25 0.125000 25
8984.000 19 0.125000 19
8986.000 22 0.125000 22
8988.000 16 0.125000 16
8990.000 22 0.125000 22
8992.000 20 0.125000 20
8994.000 27 0.125000 27
8996.000 26 0.125000 26
8998.000 15 0.125000 15
9000.000 19 0.125000 19
9002.000 24 0.125000 24
9004.000 26 0.125000 26
9006.000 18 0.125000 18
9008.000 25 0.125000 25
9010.000 25 0.125000 25
9012.000 19 0.125000 19
9014.000 29 0.125000 29
9016.000 18 0.125000 18
9018.000 28 0.125000 28
9020.000 23 0.125000 23
9022.000 23 0.125000 23
9024.000 37 0.125000 37
9026.000 21 0.125000 21
9028.000 21 0.125000 21
9030.000 17 0.125000 17
9032.000 18 0.125000 18
9034.000 19 0.125000 19
9036.000 21 0.125000 21
9038.000 21 0.125000 21
9040.000 33 0.125000 33
9042.000 26 0.125000 26
9044.000 29 0.125000 29
9046.000 24 0.125000 24
9048.000 21 0.125000 21
9050.000 23 0.125000 23
9052.000 26 0.125000 26
9054.000 19 0.125000 19
9056.000 25 0.125000 25
9058.000 25 0.125000 25
9060.000 26 0.125000 26
9062.000 28 0.125000 28
9064.000 22 0.125000 22
9066.000 20 0.125000 20
9068.000 18 0.125000 18
9070.000 15 0.125000 15
9072.000 24 0.125000 24
9074.000 15 0.125000 15
9076.000 24 0.125000 24
9078.000 19 0.125000 19
9080.000 26 0.125000 26
9082.000 22 0.125000 22
9084.000 19 0.125000 19
9086.000 32 0.125000 32
9088.000 21 0.125000 21
9090.000 17 0.125000 17
9092.000 18 0.125000 18
9094.000 23 0.125000 23
9096.000 25 0.125000 25
9098.000 30 0.125000 30
9100.000 20 0.125000 20
9102.000 22 0.125000 22
9104.000 19 0.125000 19
9106.000 21 0.125000 21
9108.000 20 0.125000 20
9110.000 22 0.125000 22
9112.000 26 0.125000 26
9114.000 22 0.125000 22
9116.000 25 0.125000 25
9118.000 21 0.125000 21
9120.000 25 0.125000 25
9122.000 15 0.125000 15
9124.000 25 0.125000 25
9126.000 19 0.125000 19
9128.000 21 0.125000 21
9130.000 19 0.125000 19
9132.000 19 0.125000 19
9134.000 32 0.125000 32
9136.000 31 0.125000 31
9138.000 20 0.125000 20
9140.000 27 0.125000 27
9142.000 23 0.125000 23
9144.000 37 0.125000 37
9146.000 26 0.125000 26
9148.000 29 0.125000 29
9150.000 28 0.125000 28
9152.000 21 0.125000 21
9154.000 28 0.125000 28
9156.000 16 0.125000 16
9158.000 21 0.125000 21
9160.000 28 0.125000 28
9162.000 18 0.125000 18
9164.000 23 0.125000 23
9166.000 19 0.125000 19
9168.000 18 0.125000 18
9170.000 30 0.125000 30
9172.000 18 0.125000 18
9174.000 18 0.125000 18
9176.000 14 0.125000 14
9178.000 23 0.125000 23
9180.000 26 0.125000 26
9182.000 24 0.125000 24
9184.000 19 0.125000 19
9186.000 30 0.125000 30
9188.000 21 0.125000 21
9190.000 19 0.125000 19
9192.000 14 0.125000 14
9194.000 26 0.125000 26
9196.000 21 0.125000 21
9198.000 33 0.125000 33
9200.000 23 0.125000 23
9202.000 25 0.125000 25
9204.000 23 0.125000 23
9206.000 22 0.125000 22
9208.000 15 0.125000 15
9210.000 25 0.125000 25
9212.000 20 0.125000 20
9214.000 26 0.125000 26
9216.000 26 0.125000 26
9218.000 27 0.125000 27
9220.000 21 0.125000 21
9222.000 19 0.125000 19
9224.000 20 0.125000 20
9226.000 21 0.125000 21
9228.000 17 0.125000 17
9230.000 20 0.125000 20
9232.000 24 0.125000 24
9234.000 25 0.125000 25
9236.000 15 0.125000 15
9238.000 23 0.125000 23
9240.000 28 0.125000 28
9242.000 33 0.125000 33
9244.000 20 0.125000 20
9246.000 16 0.125000 16
9248.000 17 0.125000 17
9250.000 12 0.125000 12
9252.000 13 0.125000 13
9254.000 24 0.125000 24
9256.000 26 0.125000 26
9258.000 18 0.125000 18
9260.000 26 0.125000 26
9262.000 23 0.125000 23
9264.000 13 0.125000 13
9266.000 29 0.125000 29
9268.000 26 0.125000 26
9270.000 29 0.125000 29
9272.000 21 0.125000 21
9274.000 13 0.125000 13
9276.000 23 0.125000 23
9278.000 18 0.125000 18
9280.000 27 0.125000 27
9282.000 20 0.125000 20
9284.000 24 0.125000 24
9286.000 28 0.125000 28
9288.000 19 0.125000 19
9290.000 32 0.125000 32
9292.000 28 0.125000 28
9294.000 29 0.125000 29
9296.000 19 0.125000 19
9298.000 20 0.125000 20
9300.000 23 0.125000 23
9302.000 23 0.125000 23
9304.000 22 0.125000 22
9306.000 19 0.125000 19
9308.000 26 0.125000 26
9310.000 21 0.125000 21
9312.000 16 0.125000 16
9314.000 23 0.125000 23
9316.000 18 0.125000 18
9318.000 22 0.125000 22
9320.000 22 0.125000 22
9322.000 21 0.125000 21
9324.000 25 0.125000 25
9326.000 18 0.125000 18
9328.000 14 0.125000 14
9330.000 21 0.125000 21
9332.000 13 0.125000 13
9334.000 18 0.125000 18
9336.000 20 0.125000 20
9338.000 23 0.125000 23
9340.000 17 0.125000 17
9342.000 25 0.125000 25
9344.000 16 0.125000 16
9346.000 24 0.125000 24
9348.000 32 0.125000 32
9350.000 30 0.125000 30
9352.000 32 0.125000 32
9354.000 24 0.125000 24
9356.000 28 0.125000 28
9358.000 26 0.125000 26
9360.000 16 0.125000 16
9362.000 20 0.125000 20
9364.000 17 0.125000 17
9366.000 27 0.125000 27
9368.000 30 0.125000 30
9370.000 23 0.125000 23
9372.000 28 0.125000 28
9374.000 22 0.125000 22
9376.000 31 0.125000 31
9378.000 21 0.125000 21
9380.000 25 0.125000 25
9382.000 22 0.125000 22
9384.000 18 0.125000 18
9386.000 18 0.125000 18
9388.000 20 0.125000 20
9390.000 21 0.125000 21
9392.000 21 0.125000 21
9394.000 17 0.125000 17
9396.000 25 0.125000 25
9398.000 20 0.125000 20
9400.000 23 0.125000 23
9402.000 19 0.125000 19
9404.000 24 0.125000 24
9406.000 24 0.125000 24
9408.000 18 0.125000 18
9410.000 26 0.125000 26
9412.000 24 0.125000 24
9414.000 21 0.125000 21
9416.000 23 0.125000 23
9418.000 19 0.125000 19
9420.000 24 0.125000 24
9422.000 18 0.125000 18
9424.000 23 0.125000 23
9426.000 22 0.125000 22
9428.000 22 0.125000 22
9430.000 26 0.125000 26
9432.000 24 0.125000 24
9434.000 23 0.125000 23
9436.000 17 0.125000 17
9438.000 25 0.125000 25
9440.000 18 0.125000 18
9442.000 24 0.125000 24
9444.000 27 0.125000 27
9446.000 20 0.125000 20
9448.000 23 0.125000 23
9450.000 21 0.125000 21
9452.000 25 0.125000 25
9454.000 22 0.125000 22
9456.000 25 0.125000 25
9458.000 23 0.125000 23
9460.000 19 0.125000 19
9462.000 23 0.125000 23
9464.000 14 0.125000 14
9466.000 20 0.125000 20
9468.000 25 0.125000 25
9470.000 19 0.125000 19
9472.000 20 0.125000 20
9474.000 15 0.125000 15
9476.000 16 0.125000 16
9478.000 34 0.125000 34
9480.000 24 0.125000 24
9482.000 30 0.125000 30
9484.000 24 0.125000 24
9486.000 27 0.125000 27
9488.000 29 0.125000 29
9490.000 37 0.125000 37
9492.000 23 0.125000 23
9494.000 26 0.125000 26
9496.000 29 0.125000 29
9498.000 22 0.125000 22
9500.000 24 0.125000 24
9502.000 27 0.125000 27
9504.000 33 0.125000 33
9506.000 16 0.125000 16
9508.000 22 0.125000 22
9510.000 22 0.125000 22
9512.000 24 0.125000 24
9514.000 23 0.125000 23
9516.000 19 0.125000 19
9518.000 22 0.125000 22
9520.000 24 0.125000 24
9522.000 21 0.125000 21
9524.000 19 0.125000 19
9526.000 20 0.125000 20
9528.000 28 0.125000 28
9530.000 20 0.125000 20
9532.000 22 0.125000 22
9534.000 23 0.125000 23
9536.000 27 0.125000 27
9538.000 24 0.125000 24
9540.000 23 0.125000 23
9542.000 27 0.125000 27
9544.000 14 0.125000 14
9546.000 24 0.125000 24
9548.000 23 0.125000 23
9550.000 24 0.125000 24
9552.000 29 0.125000 29
9554.000 21 0.125000 21
9556.000 27 0.125000 27
9558.000 19 0.125000 19
9560.000 22 0.125000 22
9562.000 24 0.125000 24
9564.000 22 0.125000 22
9566.000 16 0.125000 16
9568.000 19 0.125000 19
9570.000 18 0.125000 18
9572.000 19 0.125000 19
9574.000 19 0.125000 19
9576.000 24 0.125000 24
9578.000 17 0.125000 17
9580.000 22 0.125000 22
9582.000 17 0.125000 17
9584.000 33 0.125000 33
9586.000 15 0.125000 15
9588.000 32 0.125000 32
9590.000 20 0.125000 20
9592.000 22 0.125000 22
9594.000 25 0.125000 25
9596.000 26 0.125000 26
9598.000 21 0.125000 21
9600.000 27 0.125000 27
9602.000 30 0.125000 30
9604.000 22 0.125000 22
9606.000 29 0.125000 29
9608.000 22 0.125000 22
9610.000 23 0.125000 23
9612.000 20 0.125000 20
9614.000 27 0.125000 27
9616.000 15 0.125000 15
9618.000 30 0.125000 30
9620.000 18 0.125000 18
9622.000 22 0.125000 22
9624.000 23 0.125000 23
9626.000 28 0.125000 28
9628.000 13 0.125000 13
9630.000 22 0.125000 22
9632.000 15 0.125000 15
9634.000 17 0.125000 17
9636.000 26 0.125000 26
9638.000 32 0.125000 32
9640.000 22 0.125000 22
9642.000 23 0.125000 23
9644.000 27 0.125000 27
9646.000 19 0.125000 19
9648.000 21 0.125000 21
9650.000 22 0.125000 22
9652.000 13 0.125000 13
9654.000 34 0.125000 34
9656.000 26 0.125000 26
9658.000 34 0.125000 34
9660.000 16 0.125000 16
9662.000 18 0.125000 18
9664.000 19 0.125000 19
9666.000 17 0.125000 17
9668.000 25 0.125000 25
9670.000 23 0.125000 23
9672.000 28 0.125000 28
9674.000 34 0.125000 34
9676.000 19 0.125000 19
9678.000 15 0.125000 15
9680.000 20 0.125000 20
9682.000 16 0.125000 16
9684.000 17 0.125000 17
9686.000 22 0.125000 22
9688.000 20 0.125000 20
9690.000 29 0.125000 29
9692.000 25 0.125000 25
9694.000 19 0.125000 19
9696.000 31 0.125000 31
9698.000 21 0.125000 21
9700.000 21 0.125000 21
9702.000 24 0.125000 24
9704.000 21 0.125000 21
9706.000 21 0.125000 21
9708.000 27 0.125000 27
9710.000 23 0.125000 23
9712.000 20 0.125000 20
9714.000 27 0.125000 27
9716.000 28 0.125000 28
9718.000 23 0.125000 23
9720.000 24 0.125000 24
9722.000 22 0.125000 22
9724.000 16 0.125000 16
9726.000 23 0.125000 23
9728.000 26 0.125000 26
9730.000 26 0.125000 26
9732.000 28 0.125000 28
9734.000 27 0.125000 27
9736.000 19 0.125000 19
9738.000 27 0.125000 27
9740.000 17 0.125000 17
9742.000 20 0.125000 20
9744.000 22 0.125000 22
9746.000 24 0.125000 24
9748.000 21 0.125000 21
9750.000 20 0.125000 20
9752.000 16 0.125000 16
9754.000 16 0.125000 16
9756.000 27 0.125000 27
9758.000 16 0.125000 16
9760.000 10 0.125000 10
9762.000 19 0.125000 19
9764.000 25 0.125000 25
9766.000 22 0.125000 22
9768.000 17 0.125000 17
9770.000 28 0.125000 28
9772.000 25 0.125000 25
9774.000 24 0.125000 24
9776.000 26 0.125000 26
9778.000 22 0.125000 22
9780.000 19 0.125000 19
9782.000 24 0.125000 24
9784.000 29 0.125000 29
9786.000 20 0.125000 20
9788.000 28 0.125000 28
9790.000 17 0.125000 17
9792.000 19 0.125000 19
9794.000 21 0.125000 21
9796.000 16 0.125000 16
9798.000 24 0.125000 24
9800.000 25 0.125000 25
9802.000 23 0.125000 23
9804.000 22 0.125000 22
9806.000 21 0.125000 21
9808.000 17 0.125000 17
9810.000 15 0.125000 15
9812.000 20 0.125000 20
9814.000 22 0.125000 22
9816.000 26 0.125000 26
9818.000 25 0.125000 25
9820.000 28 0.125000 28
9822.000 28 0.125000 28
9824.000 24 0.125000 24
9826.000 21 0.125000 21
9828.000 23 0.125000 23
9830.000 25 0.125000 25
9832.000 25 0.125000 25
9834.000 18 0.125000 18
9836.000 18 0.125000 18
9838.000 26 0.125000 26
9840.000 28 0.125000 28
9842.000 23 0.125000 23
9844.000 31 0.125000 31
9846.000 33 0.125000 33
9848.000 19 0.125000 19
9850.000 29 0.125000 29
9852.000 19 0.125000 19
9854.000 19 0.125000 19
9856.000 11 0.125000 11
9858.000 18 0.125000 18
9860.000 21 0.125000 21
9862.000 21 0.125000 21
9864.000 19 0.125000 19
9866.000 19 0.125000 19
9868.000 26 0.125000 26
9870.000 19 0.125000 19
9872.000 28 0.125000 28
9874.000 22 0.125000 22
9876.000 27 0.125000 27
9878.000 29 0.125000 29
9880.000 12 0.125000 12
9882.000 19 0.125000 19
9884.000 24 0.125000 24
9886.000 16 0.125000 16
9888.000 19 0.125000 19
9890.000 21 0.125000 21
9892.000 21 0.125000 21
9894.000 23 0.125000 23
9896.000 18 0.125000 18
9898.000 28 0.125000 28
9900.000 21 0.125000 21
9902.000 28 0.125000 28
9904.000 17 0.125000 17
9906.000 20 0.125000 20
9908.000 17 0.125000 17
9910.000 31 0.125000 31
9912.000 13 0.125000 13
9914.000 29 0.125000 29
9916.000 21 0.125000 21
9918.000 25 0.125000 25
9920.000 25 0.125000 25
9922.000 21 0.125000 21
9924.000 26 0.125000 26
9926.000 18 0.125000 18
9928.000 23 0.125000 23
9930.000 18 0.125000 18
9932.000 15 0.125000 15
9934.000 17 0.125000 17
9936.000 23 0.125000 23
9938.000 28 0.125000 28
9940.000 30 0.125000 30
9942.000 26 0.125000 26
9944.000 30 0.125000 30
9946.000 18 0.125000 18
9948.000 19 0.125000 19
9950.000 13 0.125000 13
9952.000 27 0.125000 27
9954.000 18 0.125000 18
9956.000 26 0.125000 26
9958.000 24 0.125000 24
9960.000 24 0.125000 24
9962.000 32 0.125000 32
9964.000 27 0.125000 27
9966.000 24 0.125000 24
9968.000 26 0.125000 26
9970.000 24 0.125000 24
9972.000 18 0.125000 18
9974.000 29 0.125000 29
9976.000 32 0.125000 32
9978.000 30 0.125000 30
9980.000 17 0.125000 17
9982.000 23 0.125000 23
9984.000 25 0.125000 25
9986.000 23 0.125000 23
9988.000 12 0.125000 12
9990.000 22 0.125000 22
9992.000 16 0.125000 16
9994.000 25 0.125000 25
9996.000 21 0.125000 21
9998.000 24 0.125000 24


==> GNUScripts_Data/Zynq-AP-43k_1k.dat <==
#Deadtime    293K    273K    263K    253K
#deadtime
110	?	?	?	?
105	?	?	?	?
100	?	?	?	0.77
95	?	?	?	0.84
90	?	?	?	0.96
85	?	?	?	1.1
80	?	?	?	1.04
75	?	?	0.57	1.15
70	?	?	0.65	1.38
65	?	0.46	0.73	1.53
60	0.12	0.5	0.79	1.68
55	0.18	0.7	0.97	1.79
50	0.20	0.71	1.16	2.19
45	0.24	0.89	1.31	2.3
40	0.33	1.08	1.54	2.65
35	0.44	1.24	1.84	2.95
30	?	?	?	?

==> GNUScripts_Data/dev5_VbrVsTemperature-3Sep21.txt <==
#Temperature	Vbr (Vbias)	Down 1	Vbr (Vbias)	Up 1	Vbr (Vbias)	Down 2
50C	?	?	16.55	1790910	16.55	1790910
40C	?	?	16.45	1733914	16.3	1551975
30C	?	?	16.35*	1697766	16.15	1452517
20C	16.1*	1572469*	16.15	1507238	16.05	1455612
10C	15.95	1519753	16.05	1532926	?	?
0C	15.75	1361264	15.85	1421952	?	?
-10C	15.55	1211563	15.65	1305151	?	?
-20C	15.4	1173320	15.4	1173320	?	?


